Data driven method for predicting the shape of the dijet mass in $Z\,h + {E_{\rm T}}^{\rm {miss}}$ analysis

We present an analysis of new physics searches in $Z\,h$ with missing energy final states at the Large Hadron Collider considering $Z \to l^+ l^-$ (where $l^\pm = e^\pm, \mu^\pm$) and $h \to b\bar b$ decay modes. For this analysis we consider production of a $CP$-odd scalar $A$ through gluon-fusion which decay into a heavy $CP$-even neutral scalar $H$ with $Z$-boson. Further $H$ decays into a lighter $CP$-even Higgs boson $h$ in association with dark matter candidate $\chi$ - a source of missing energy. The masses of these scalars are considered as $m_h = 125$ GeV, $m_\chi = 60$ GeV, $2 m_h < m_H < 2 m_t$ and $m_A > 2 m_t$. A data-driven method have been applied to reduce the considerable backgrounds from electroweak processes $W$+ jets and $Z$+ jets, in addition with top-pair and single-top production. The di-jet mass distributions have been studied with same- and opposite-flavour lepton selections.

==> HEP 2017/XSections_13TeV.txt <==
######################################################################################################
# chan      Xsec[pb]        kFact       filtereff   HistSvc_name    physically_descriptive_name
######################################################################################################

# MC15 samples added by Andrew Mehta. First is only qq->ZH cross section, 2nd 3rd 4th are only gg->ZH cross section (including kNLO=2)
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341102   0.763900           0.577          0.100974       qqZllH125             Pythia8EG_A14NNPDF23LO_ZllH125_bb                                  
341094   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_eebb                                    
341095   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_mumubb                                  
341096   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_tautaubb                                

#MC15 sample afor ZHvvbb. First is only qq->ZH cross section, 2nd 3rd 4th are only gg->ZH cross section (including kNLO=2)
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341101   0.763900           0.577          0.200000       qqZvvH125             Pythia8_AU2CTEQ6L1_ZH125_nunubb                                    
341097   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vevebb                                  
341098   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vmuvmubb                                
341099   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vtauvtaubb                              

#MC15 sample afor WH	
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341100   1.380000           0.577          0.324000       qqWlvH125             Py8EG_A14NNPDF23LO_WlvH125_bb                                      
341178   1.380000           0.577          0.108000       qqWminuseveHNLO125       PwPy8EG_CT10_AZNLO_WmH125J_MINLO_evebb                             
341179   1.380000           0.577          0.108000       qqWminusmuvmuHNLO125     PwPy8EG_CT10_AZNLO_WmH125J_MINLO_muvmubb                           
341181   1.380000           0.577          0.108000       qqWpluseveHNLO125        PwPy8EG_CT10_AZNLO_WpH125J_MINLO_evebb                             
341182   1.380000           0.577          0.108000       qqWplusmuvmuHNLO125      PwPy8EG_CT10_AZNLO_WpH125J_MINLO_muvmubb                           

#MC15 samples for VH V->jj, H->mumu Andy Mehta
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV and http://pdg.lbl.gov/2015/tables/rpp2015-sum-gauge-higgs-bosons.pdf
# The cross section for ZH is for qq->ZH+gg->ZH even though we only have the qq MC file
343356   0.8696             2.19E-04     0.6991       Py8EG_A14NNPDF23LO_ZqqH125_mumu
343345   1.380000           2.19E-04     0.6741       Py8EG_A14NNPDF23LO_WqqH125_mumu
341195   43.92              2.19E-04     1.0          PwPy8EG_AZNLOCTEQ6L1_ggH125_mumu
341206   3.748              2.19E-04     1.0          PwPy8EG_AZNLOCTEQ6L1_VBFH125_mumu

341914    0.0026122        1.0     0.27856      ZH400NWZZvvqq     Pythia8EvtGen_A14NNPDF23LO_ZH400NW_ZZvvqq              #Sam Meehan (10/20) - taken from AMI
341915    0.0047142        1.0     0.28062      WH400NWZZvvqq     Pythia8EvtGen_A14NNPDF23LO_WH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI

# Sherpa v2.1.1 V+jets
# Get efficiencies from scripts
# https://docs.google.com/spreadsheets/d/18LmO6xhNT4Kr1OvrCEikC8Z3LkfbAJzoP2IFS1VB20U
# Cross sections from AMI, average over all Zll, Wlnu flavours and filters
# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
#
# Zll k-factors obtained for 66 < mll < 116, compare with NNLO 1906pb, 
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9012                0.9012*1.10=0.9913
361372        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zee_Pt0_70_CVetoBVeto            
361373        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zee_Pt0_70_CFilterBVeto          
361374        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zee_Pt0_70_BFilter               
361375       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zee_Pt70_140_CVetoBVeto          
361376       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zee_Pt70_140_CFilterBVeto        
361377       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zee_Pt70_140_BFilter             
361378       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zee_Pt140_280_CVetoBVeto         
361379       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zee_Pt140_280_CFilterBVeto       
361380       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zee_Pt140_280_BFilter            
361381      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Zee_Pt280_500_CVetoBVeto         
361382      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Zee_Pt280_500_CFilterBVeto       
361383      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Zee_Pt280_500_BFilter            
361384     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Zee_Pt500_700_CVetoBVeto         
361385     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Zee_Pt500_700_CFilterBVeto       
361386     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Zee_Pt500_700_BFilter            
361387    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Zee_Pt700_1000_CVetoBVeto        
361388    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Zee_Pt700_1000_CFilterBVeto      
361389    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Zee_Pt700_1000_BFilter           
361390    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Zee_Pt1000_2000_CVetoBVeto       
361391    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Zee_Pt1000_2000_CFilterBVeto     
361392    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Zee_Pt1000_2000_BFilter          
361393   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CVetoBVeto      
361394   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CFilterBVeto    
361395   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_BFilter         
361396        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zmumu_Pt0_70_CVetoBVeto/         
361397        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zmumu_Pt0_70_CFilterBVeto        
361398        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zmumu_Pt0_70_BFilter             
361399       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zmumu_Pt70_140_CVetoBVeto        
361400       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zmumu_Pt70_140_CFilterBVeto      
361401       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zmumu_Pt70_140_BFilter           
361402       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zmumu_Pt140_280_CVetoBVeto       
361403       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zmumu_Pt140_280_CFilterBVeto     
361404       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zmumu_Pt140_280_BFilter          
361405      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Zmumu_Pt280_500_CVetoBVeto       
361406      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Zmumu_Pt280_500_CFilterBVeto     
361407      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Zmumu_Pt280_500_BFilter          
361408     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CVetoBVeto       
361409     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CFilterBVeto     
361410     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Zmumu_Pt500_700_BFilter          
361411    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CVetoBVeto      
361412    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CFilterBVeto    
361413    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Zmumu_Pt700_1000_BFilter         
361414    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CVetoBVeto     
361415    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CFilterBVeto   
361416    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_BFilter        
361417   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CVetoBVeto    
361418   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CFilterBVeto  
361419   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_BFilter       
361420        2205          0.9012         0.7785         Z                        Sherpa_CT10_Ztautau_Pt0_70_CVetoBVeto
361421        2205          0.9012         0.1422         Z                        Sherpa_CT10_Ztautau_Pt0_70_CFilterBVeto
361422        2205          0.9012         0.0795         Z                        Sherpa_CT10_Ztautau_Pt0_70_BFilter
361423       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Ztautau_Pt70_140_CVetoBVeto
361424       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Ztautau_Pt70_140_CFilterBVeto
361425       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Ztautau_Pt70_140_BFilter
361426       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Ztautau_Pt140_280_CVetoBVeto
361427       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Ztautau_Pt140_280_CFilterBVeto
361428       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Ztautau_Pt140_280_BFilter.evgen
361429      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Ztautau_Pt280_500_CVetoBVeto            
361430      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Ztautau_Pt280_500_CFilterBVeto          
361431      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Ztautau_Pt280_500_BFilter               
361432     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CVetoBVeto            
361433     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CFilterBVeto          
361434     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Ztautau_Pt500_700_BFilter               
361435    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CVetoBVeto           
361436    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CFilterBVeto         
361437    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Ztautau_Pt700_1000_BFilter              
361438    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CVetoBVeto          
361439    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CFilterBVeto        
361440    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_BFilter             
361441   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CVetoBVeto         
361442   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CFilterBVeto       
361443   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_BFilter     
#
# Cross sections for e3651/e3733/e3741 tags  
#         lowpt(e,mu,nu)/lowpt(tau)/hipt(e,mu,tau,nu) 
# k-factor             0.9012          
#361372        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zee_Pt0_70_CVetoBVeto            
#361373        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zee_Pt0_70_CFilterBVeto          
#361374        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zee_Pt0_70_BFilter               
#361375       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zee_Pt70_140_CVetoBVeto          
#361376       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zee_Pt70_140_CFilterBVeto        
#361377       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zee_Pt70_140_BFilter             
#361378       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zee_Pt140_280_CVetoBVeto         
#361379       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zee_Pt140_280_CFilterBVeto       
#361380       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zee_Pt140_280_BFilter            
#361381      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Zee_Pt280_500_CVetoBVeto         
#361382      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Zee_Pt280_500_CFilterBVeto       
#361383      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Zee_Pt280_500_BFilter            
#361384     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Zee_Pt500_700_CVetoBVeto         
#361385     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Zee_Pt500_700_CFilterBVeto       
#361386     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Zee_Pt500_700_BFilter            
#361387     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Zee_Pt700_1000_CVetoBVeto        
#361388     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Zee_Pt700_1000_CFilterBVeto      
#361389     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Zee_Pt700_1000_BFilter           
#361390    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Zee_Pt1000_2000_CVetoBVeto       
#361391    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Zee_Pt1000_2000_CFilterBVeto     
#361392    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Zee_Pt1000_2000_BFilter          
#361393   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CVetoBVeto      
#361394   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CFilterBVeto    
#361395   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_BFilter         
#361396        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zmumu_Pt0_70_CVetoBVeto/         
#361397        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zmumu_Pt0_70_CFilterBVeto        
#361398        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zmumu_Pt0_70_BFilter             
#361399       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zmumu_Pt70_140_CVetoBVeto        
#361400       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zmumu_Pt70_140_CFilterBVeto      
#361401       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zmumu_Pt70_140_BFilter           
#361402       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zmumu_Pt140_280_CVetoBVeto       
#361403       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zmumu_Pt140_280_CFilterBVeto     
#361404       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zmumu_Pt140_280_BFilter          
#361405      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Zmumu_Pt280_500_CVetoBVeto       
#361406      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Zmumu_Pt280_500_CFilterBVeto     
#361407      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Zmumu_Pt280_500_BFilter          
#361408     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CVetoBVeto       
#361409     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CFilterBVeto     
#361410     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Zmumu_Pt500_700_BFilter          
#361411     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CVetoBVeto      
#361412     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CFilterBVeto    
#361413     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Zmumu_Pt700_1000_BFilter         
#361414    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CVetoBVeto     
#361415    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CFilterBVeto   
#361416    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_BFilter        
#361417   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CVetoBVeto    
#361418   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CFilterBVeto  
#361419   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_BFilter      
#361420        2205          0.9012         0.7785         Z                        Sherpa_CT10_Ztautau_Pt0_70_CVetoBVeto
#361421        2205          0.9012         0.1422         Z                        Sherpa_CT10_Ztautau_Pt0_70_CFilterBVeto
#361422        2205          0.9012         0.0795         Z                        Sherpa_CT10_Ztautau_Pt0_70_BFilter
#361423       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Ztautau_Pt70_140_CVetoBVeto
#361424       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Ztautau_Pt70_140_CFilterBVeto
#361425       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Ztautau_Pt70_140_BFilter
#361426       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Ztautau_Pt140_280_CVetoBVeto
#361427       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Ztautau_Pt140_280_CFilterBVeto
#361428       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Ztautau_Pt140_280_BFilter
#361429      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Ztautau_Pt280_500_CVetoBVeto            
#361430      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Ztautau_Pt280_500_CFilterBVeto          
#361431      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Ztautau_Pt280_500_BFilter               
#361432     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CVetoBVeto            
#361433     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CFilterBVeto          
#361434     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Ztautau_Pt500_700_BFilter               
#361435     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CVetoBVeto           
#361436     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CFilterBVeto         
#361437     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Ztautau_Pt700_1000_BFilter              
#361438    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CVetoBVeto          
#361439    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CFilterBVeto        
#361440    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_BFilter             
#361441   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CVetoBVeto         
#361442   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CFilterBVeto       
#361443   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_BFilter            

# Znunu
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9144                0.9144*1.10=1.006
361444   1.194e+04          0.9144         0.7785         Z                        Sherpa_CT10_Znunu_Pt0_70_CVetoBVeto                                
361445   1.194e+04          0.9144         0.1401         Z                        Sherpa_CT10_Znunu_Pt0_70_CFilterBVeto                              
361446   1.194e+04          0.9144         0.0800         Z                        Sherpa_CT10_Znunu_Pt0_70_BFilter                                   
361447   427.9              0.9144         0.6496         Z                        Sherpa_CT10_Znunu_Pt70_140_CVetoBVeto                              
361448   427.9              0.9144         0.2184         Z                        Sherpa_CT10_Znunu_Pt70_140_CFilterBVeto                            
361449   427.9              0.9144         0.1328         Z                        Sherpa_CT10_Znunu_Pt70_140_BFilter                                 
361450   65.71              0.9144         0.6138         Z                        Sherpa_CT10_Znunu_Pt140_280_CVetoBVeto                             
361451   65.71              0.9144         0.2390         Z                        Sherpa_CT10_Znunu_Pt140_280_CFilterBVeto                           
361452   65.71              0.9144         0.1477         Z                        Sherpa_CT10_Znunu_Pt140_280_BFilter                                
361453   4.261              1.006          0.5857         Z                        Sherpa_CT10_Znunu_Pt280_500_CVetoBVeto                             
361454   4.261              1.006          0.2606         Z                        Sherpa_CT10_Znunu_Pt280_500_CFilterBVeto                           
361455   4.261              1.006          0.1617         Z                        Sherpa_CT10_Znunu_Pt280_500_BFilter                                
361456   0.2541             1.006          0.5550         Z                        Sherpa_CT10_Znunu_Pt500_700_CVetoBVeto                             
361457   0.2541             1.006          0.2749         Z                        Sherpa_CT10_Znunu_Pt500_700_CFilterBVeto                           
361458   0.2541             1.006          0.1649         Z                        Sherpa_CT10_Znunu_Pt500_700_BFilter                                
361459   0.04449            1.006          0.5577         Z                        Sherpa_CT10_Znunu_Pt700_1000_CVetoBVeto                            
361460   0.04449            1.006          0.3039         Z                        Sherpa_CT10_Znunu_Pt700_1000_CFilterBVeto                          
361461   0.04449            1.006          0.1631         Z                        Sherpa_CT10_Znunu_Pt700_1000_BFilter                               
361462   0.005678           1.006          0.5347         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CVetoBVeto                           
361463   0.005678           1.006          0.3122         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CFilterBVeto                         
361464   0.005678           1.006          0.1972         Z                        Sherpa_CT10_Znunu_Pt1000_2000_BFilter                              
361465   2.335e-05          1.006          0.5436         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CVetoBVeto                          
361466   2.335e-05          1.006          0.3456         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CFilterBVeto                        
361467   2.335e-05          1.006          0.2157         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_BFilter
#
# Cross sections for e3651/e3741 tags  
#
#361444   1.194e+04          0.9144         0.7785         Z                        Sherpa_CT10_Znunu_Pt0_70_CVetoBVeto                                
#361445   1.194e+04          0.9144         0.1401         Z                        Sherpa_CT10_Znunu_Pt0_70_CFilterBVeto                              
#361446   1.194e+04          0.9144         0.0800         Z                        Sherpa_CT10_Znunu_Pt0_70_BFilter                                   
#361447   427.9              0.9144         0.6496         Z                        Sherpa_CT10_Znunu_Pt70_140_CVetoBVeto                              
#361448   427.9              0.9144         0.2184         Z                        Sherpa_CT10_Znunu_Pt70_140_CFilterBVeto                            
#361449   427.9              0.9144         0.1328         Z                        Sherpa_CT10_Znunu_Pt70_140_BFilter                                 
#361450   65.71              0.9144         0.6138         Z                        Sherpa_CT10_Znunu_Pt140_280_CVetoBVeto                             
#361451   65.71              0.9144         0.2390         Z                        Sherpa_CT10_Znunu_Pt140_280_CFilterBVeto                           
#361452   65.71              0.9144         0.1477         Z                        Sherpa_CT10_Znunu_Pt140_280_BFilter                                
#361453   4.842              0.9144         0.5857         Z                        Sherpa_CT10_Znunu_Pt280_500_CVetoBVeto                             
#361454   4.842              0.9144         0.2606         Z                        Sherpa_CT10_Znunu_Pt280_500_CFilterBVeto                           
#361455   4.842              0.9144         0.1617         Z                        Sherpa_CT10_Znunu_Pt280_500_BFilter                                
#361456   0.3005             0.9144         0.5550         Z                        Sherpa_CT10_Znunu_Pt500_700_CVetoBVeto                             
#361457   0.3005             0.9144         0.2749         Z                        Sherpa_CT10_Znunu_Pt500_700_CFilterBVeto                           
#361458   0.3005             0.9144         0.1649         Z                        Sherpa_CT10_Znunu_Pt500_700_BFilter                                
#361459   0.05488            0.9144         0.5577         Z                        Sherpa_CT10_Znunu_Pt700_1000_CVetoBVeto                            
#361460   0.05488            0.9144         0.3039         Z                        Sherpa_CT10_Znunu_Pt700_1000_CFilterBVeto                          
#361461   0.05488            0.9144         0.1631         Z                        Sherpa_CT10_Znunu_Pt700_1000_BFilter                               
#361462   0.007596           0.9144         0.5347         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CVetoBVeto                           
#361463   0.007596           0.9144         0.3122         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CFilterBVeto                         
#361464   0.007596           0.9144         0.1972         Z                        Sherpa_CT10_Znunu_Pt1000_2000_BFilter                              
#361465   3.446e-05          0.9144         0.5436         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CVetoBVeto                          
#361466   3.446e-05          0.9144         0.3456         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CFilterBVeto                        
#361467   3.446e-05          0.9144         0.2157         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_BFilter

# W+jets
# NNLO 20080pb, Sherpa 2.1=22108pb, k-factor 0.9082
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9082                0.9082*1.10=0.9990
361300   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wenu_Pt0_70_CVetoBVeto                                 
361301   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wenu_Pt0_70_CFilterBVeto                               
361302   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wenu_Pt0_70_BFilter                                    
361303   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wenu_Pt70_140_CVetoBVeto                               
361304   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wenu_Pt70_140_CFilterBVeto                             
361305   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wenu_Pt70_140_BFilter                                  
361306   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wenu_Pt140_280_CVetoBVeto                              
361307   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wenu_Pt140_280_CFilterBVeto                            
361308   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wenu_Pt140_280_BFilter                                 
361309   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wenu_Pt280_500_CVetoBVeto                              
361310   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wenu_Pt280_500_CFilterBVeto                            
361311   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wenu_Pt280_500_BFilter                                 
361312   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wenu_Pt500_700_CVetoBVeto                              
361313   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wenu_Pt500_700_CFilterBVeto                            
361314   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wenu_Pt500_700_BFilter                                 
361315   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wenu_Pt700_1000_CVetoBVeto                             
361316   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wenu_Pt700_1000_CFilterBVeto                           
361317   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wenu_Pt700_1000_BFilter                                
361318   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wenu_Pt1000_2000_CVetoBVeto                            
361319   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wenu_Pt1000_2000_CFilterBVeto                          
361320   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wenu_Pt1000_2000_BFilter                               
361321   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CVetoBVeto                           
361322   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CFilterBVeto                         
361323   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_BFilter                              
361324   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wmunu_Pt0_70_CVetoBVeto                                
361325   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wmunu_Pt0_70_CFilterBVeto                              
361326   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wmunu_Pt0_70_BFilter                                   
361327   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wmunu_Pt70_140_CVetoBVeto                              
361328   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wmunu_Pt70_140_CFilterBVeto                            
361329   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wmunu_Pt70_140_BFilter                                 
361330   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wmunu_Pt140_280_CVetoBVeto                             
361331   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wmunu_Pt140_280_CFilterBVeto                           
361332   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wmunu_Pt140_280_BFilter                                
361333   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wmunu_Pt280_500_CVetoBVeto                             
361334   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wmunu_Pt280_500_CFilterBVeto                           
361335   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wmunu_Pt280_500_BFilter                                
361336   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wmunu_Pt500_700_CVetoBVeto                             
361337   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wmunu_Pt500_700_CFilterBVeto                           
361338   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wmunu_Pt500_700_BFilter                                
361339   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wmunu_Pt700_1000_CVetoBVeto                            
361340   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wmunu_Pt700_1000_CFilterBVeto                          
361341   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wmunu_Pt700_1000_BFilter                               
361342   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CVetoBVeto                           
361343   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CFilterBVeto                         
361344   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wmunu_Pt1000_2000_BFilter                              
361345   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
361346   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
361347   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_BFilter                             
361348   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wtaunu_Pt0_70_CVetoBVeto
361349   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wtaunu_Pt0_70_CFilterBVeto
361350   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wtaunu_Pt0_70_BFilter
361351   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wtaunu_Pt70_140_CVetoBVeto
361352   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wtaunu_Pt70_140_CFilterBVeto
361353   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wtaunu_Pt70_140_BFilter
361354   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wtaunu_Pt140_280_CVetoBVeto
361355   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wtaunu_Pt140_280_CFilterBVeto
361356   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wtaunu_Pt140_280_BFilter
361357   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wtaunu_Pt280_500_CVetoBVeto                            
361358   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wtaunu_Pt280_500_CFilterBVeto                          
361359   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wtaunu_Pt280_500_BFilter                               
361360   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wtaunu_Pt500_700_CVetoBVeto                            
361361   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wtaunu_Pt500_700_CFilterBVeto                          
361362   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wtaunu_Pt500_700_BFilter                               
361363   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CVetoBVeto
361364   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CFilterBVeto
361365   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wtaunu_Pt700_1000_BFilter.evgen
361366   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CVetoBVeto                          
361367   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CFilterBVeto                        
361368   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_BFilter                             
361369   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CVetoBVeto                         
361370   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CFilterBVeto                       
361371   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_BFilter        
#
# Cross sections for e3651/e3733/e3741 tags  
#         lowpt(e,mu,nu)/lowpt(tau)/hipt(e,mu,tau,nu) 
#361300   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wenu_Pt0_70_CVetoBVeto                                 
#361301   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wenu_Pt0_70_CFilterBVeto                               
#361302   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wenu_Pt0_70_BFilter                                    
#361303   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wenu_Pt70_140_CVetoBVeto                               
#361304   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wenu_Pt70_140_CFilterBVeto                             
#361305   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wenu_Pt70_140_BFilter                                  
#361306   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wenu_Pt140_280_CVetoBVeto                              
#361307   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wenu_Pt140_280_CFilterBVeto                            
#361308   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wenu_Pt140_280_BFilter                                 
#361309   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wenu_Pt280_500_CVetoBVeto                              
#361310   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wenu_Pt280_500_CFilterBVeto                            
#361311   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wenu_Pt280_500_BFilter                                 
#361312   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wenu_Pt500_700_CVetoBVeto                              
#361313   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wenu_Pt500_700_CFilterBVeto                            
#361314   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wenu_Pt500_700_BFilter                                 
#361315   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wenu_Pt700_1000_CVetoBVeto                             
#361316   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wenu_Pt700_1000_CFilterBVeto                           
#361317   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wenu_Pt700_1000_BFilter                                
#361318   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wenu_Pt1000_2000_CVetoBVeto                            
#361319   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wenu_Pt1000_2000_CFilterBVeto                          
#361320   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wenu_Pt1000_2000_BFilter                               
#361321   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CVetoBVeto                           
#361322   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CFilterBVeto                         
#361323   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_BFilter                              
#361324   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wmunu_Pt0_70_CVetoBVeto                                
#361325   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wmunu_Pt0_70_CFilterBVeto                              
#361326   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wmunu_Pt0_70_BFilter                                   
#361327   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wmunu_Pt70_140_CVetoBVeto                              
#361328   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wmunu_Pt70_140_CFilterBVeto                            
#361329   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wmunu_Pt70_140_BFilter                                 
#361330   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wmunu_Pt140_280_CVetoBVeto                             
#361331   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wmunu_Pt140_280_CFilterBVeto                           
#361332   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wmunu_Pt140_280_BFilter                                
#361333   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wmunu_Pt280_500_CVetoBVeto                             
#361334   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wmunu_Pt280_500_CFilterBVeto                           
#361335   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wmunu_Pt280_500_BFilter                                
#361336   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wmunu_Pt500_700_CVetoBVeto                             
#361337   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wmunu_Pt500_700_CFilterBVeto                           
#361338   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wmunu_Pt500_700_BFilter                                
#361339   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wmunu_Pt700_1000_CVetoBVeto                            
#361340   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wmunu_Pt700_1000_CFilterBVeto                          
#361341   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wmunu_Pt700_1000_BFilter                               
#361342   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CVetoBVeto                           
#361343   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CFilterBVeto                         
#361344   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wmunu_Pt1000_2000_BFilter                              
#361345   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
#361346   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
#361347   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_BFilter                             
#361348   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wtaunu_Pt0_70_CVetoBVeto
#361349   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wtaunu_Pt0_70_CFilterBVeto
#361350   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wtaunu_Pt0_70_BFilter
#361351   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wtaunu_Pt70_140_CVetoBVeto
#361352   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wtaunu_Pt70_140_CFilterBVeto
#361353   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wtaunu_Pt70_140_BFilter
#361354   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wtaunu_Pt140_280_CVetoBVeto
#361355   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wtaunu_Pt140_280_CFilterBVeto
#361356   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wtaunu_Pt140_280_BFilter
#361357   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wtaunu_Pt280_500_CVetoBVeto                            
#361358   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wtaunu_Pt280_500_CFilterBVeto                          
#361359   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wtaunu_Pt280_500_BFilter                               
#361360   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wtaunu_Pt500_700_CVetoBVeto                            
#361361   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wtaunu_Pt500_700_CFilterBVeto                          
#361362   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wtaunu_Pt500_700_BFilter                               
#361363   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CVetoBVeto
#361364   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CFilterBVeto
#361365   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wtaunu_Pt700_1000_BFilter.evgen
#361366   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CVetoBVeto                          
#361367   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CFilterBVeto                        
#361368   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_BFilter                             
#361369   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CVetoBVeto                         
#361370   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CFilterBVeto                       
#361371   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_BFilter                            

#############################
# Sherpa v2.2 V+jets 
# Get efficiencies from AMI
# Cross sections from AMI, average over all Zll, Wlnu flavours and filters
# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
# Zll k-factors obtained for 66 < mll < 116 (1955pb), compare with NNLO 1906pb, k=0.9751
#
363364        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_CVetoBVeto	      
363365        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_CFilterBVeto      
363366        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_BFilter	      
363367       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_CVetoBVeto      
363368       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_CFilterBVeto    
363369       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_BFilter	      
363370       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_CVetoBVeto     
363371       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_CFilterBVeto   
363372       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_BFilter	      
363373      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_CVetoBVeto     
363374      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_CFilterBVeto   
363375      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_BFilterBVeto   
363376     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_CVetoBVeto     
363377     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_CFilterBVeto       
363378     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_BFilter	  
363379    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_CVetoBVeto    
363380    0.009562         0.9751          0.2591         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_CFilterBVeto      
363381    0.009562         0.9751          0.1603         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_BFilter	  
363382    0.001252         0.9751          0.5811         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_CVetoBVeto   
363383    0.001252         0.9751          0.2715         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_CFilterBVeto 
363384    0.001252         0.9751          0.1458         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_BFilter      
363385    4.72e-06         0.9751          0.5572         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_CVetoBVeto  
363386    4.72e-06         0.9751          0.2861         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_CFilterBVet 
363387    4.72e-06         0.9751          0.1566         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_BFilter         
363388        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_CVetoBVeto	      
363389        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_CFilterBVeto	  
363390        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_BFilter	      	      
363391       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_CVetoBVeto	  
363392       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_CFilterBVeto          
363393       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_BFilter          
363394       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_CVetoBVeto	  
363395       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_CFilterBVeto         
363396       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_BFilter	       
363397      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_CVetoBVeto          
363398      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_CFilterBVeto
363399      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_BFilterBVeto        
363400     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_CVetoBVeto          
363401     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_CFilterBVeto        
363402     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_BFilter	       
363403    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt700_1000_CVetoBVeto         
363404    0.009562         0.9751          0.2591         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt700_1000_CFilterBVeto       
363405    0.009562         0.9751          0.1603         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt700_1000_BFilter	      
363406    0.001252         0.9751          0.5811         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_CVetoBVeto       
363407    0.001252         0.9751          0.2715         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_CFilterBVeto     
363408    0.001252         0.9751          0.1458         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_BFilter          
363409    4.72e-06         0.9751          0.5572         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_CVetoBVeto      
363410    4.72e-06         0.9751          0.2861         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_CFilterBVet     
363411    4.72e-06         0.9751          0.1566         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_BFilter       
363361        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_CVetoBVeto	      
363362        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_CFilterBVeto	  
363363        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_BFilter	      	      
363102       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_CVetoBVeto	  
363103       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_CFilterBVeto          
363104       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_BFilter          
363105       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_CVetoBVeto	  
363106       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_CFilterBVeto         
363107       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_BFilter	       
363108      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_CVetoBVeto          
363109      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_CFilterBVeto
363110      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_BFilterBVeto        
363111     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_CVetoBVeto          
363112     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_CFilterBVeto        
363113     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_BFilter	       
363114    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_CVetoBVeto         
363115    0.009562         0.9751          0.2591         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_CFilterBVeto       
363116    0.009562         0.9751          0.1603         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_BFilter	      
363117    0.001252         0.9751          0.5811         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_CVetoBVeto       
363118    0.001252         0.9751          0.2715         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_CFilterBVeto     
363119    0.001252         0.9751          0.1458         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_BFilter          
363120    4.72e-06         0.9751          0.5572         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_CVetoBVeto      
363121    4.72e-06         0.9751          0.2861         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_CFilterBVeto     
363122    4.72e-06         0.9751          0.1566         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_BFilter       
  

# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
# Zvv k-factor (1968pb), compare with NNLO 1914pb, k=0.9728
363412   1.122e+04          0.9728         0.8108         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_CVetoBVeto
363413   1.122e+04          0.9728         0.1155         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_CFilterBVeto
363414   1.122e+04          0.9728         0.07126        Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_BFilter
363415       404.0          0.9728         0.6679         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_CVetoBVeto
363416       404.0          0.9728         0.2005         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_CFilterBVeto
363417       404.0          0.9728         0.1245         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_BFilter
363418       62.21          0.9728         0.6267         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_CVetoBVeto
363419       62.21          0.9728         0.2414         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_CFilterBVeto
363420       62.21          0.9728         0.1448         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_BFilter
363421       4.612          0.9728         0.5985         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_CVetoBVeto
363422       4.612          0.9728         0.2387         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_CFilterBVeto
363423       4.612          0.9728         0.1566         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_BFilter
363424      0.2871          0.9728         0.5847         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_CVetoBVeto
363425      0.2871          0.9728         0.2561         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_CFilterBVeto
363426      0.2871          0.9728         0.1585         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_BFilter
363427     0.05102          0.9728         0.5791         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_CVetoBVeto
363428     0.05102          0.9728         0.2614         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_CFilterBVeto
363429     0.05102          0.9728         0.1566         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_BFilter
363430    0.006491          0.9728         0.5616         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_CVetoBVeto
363431    0.006491          0.9728         0.2628         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_CFilterBVeto
363432    0.006491          0.9728         0.1687         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_BFilter
363433   2.429e-05          0.9728         0.5159         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_CVetoBVeto
363434   2.429e-05          0.9728         0.3034         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_CFilterBVeto
363435   2.429e-05          0.9728         0.1807         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_BFilter

# W+jets
# NNLO 20080pb, Sherpa 2.2=20697pb, k-factor 0.9702
#
363331   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_CVetoBVeto                                 
363332   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_CFilterBVeto                               
363333   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_BFilter                                    
363334   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_CVetoBVeto                               
363335   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_CFilterBVeto                             
363336   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_BFilter                                  
363337   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_CVetoBVeto                              
363338   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_CFilterBVeto                            
363339   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_BFilter                                 
363340   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_CVetoBVeto                              
363341   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_CFilterBVeto                            
363342   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_BFilter                                 
363343   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_CVetoBVeto                              
363344   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_CFilterBVeto                            
363345   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_BFilter                                 
363346   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_CVetoBVeto                             
363347   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_CFilterBVeto                           
363348   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_BFilter                                
363349   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_CVetoBVeto                            
363350   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_CFilterBVeto                          
363351   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_BFilter                               
363352   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_CVetoBVeto                           
363353   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_CFilterBVeto                         
363354   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_BFilter                              

363436   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_CVetoBVeto                                
363437   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_CFilterBVeto                              
363438   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_BFilter                                   
363439   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_CVetoBVeto                              
363440   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_CFilterBVeto                            
363441   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_BFilter                                 
363442   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_CVetoBVeto                             
363443   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_CFilterBVeto                           
363444   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_BFilter                                
363445   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_CVetoBVeto                             
363446   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_CFilterBVeto                           
363447   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_BFilter                                
363448   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_CVetoBVeto                             
363449   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_CFilterBVeto                           
363450   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_BFilter                                
363451   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_CVetoBVeto                            
363452   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_CFilterBVeto                          
363453   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_BFilter                               
363454   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_CVetoBVeto                           
363455   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_CFilterBVeto                         
363456   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_BFilter                              
363457   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
363458   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
363459   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_BFilter                             

363460   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_CVetoBVeto
363461   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_CFilterBVeto
363462   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_BFilter
363463   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_CVetoBVeto
363464   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_CFilterBVeto
363465   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_BFilter
363466   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_CVetoBVeto
363467   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_CFilterBVeto
363468   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_BFilter
363469   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_CVetoBVeto                            
363470   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_CFilterBVeto                          
363471   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_BFilter                               
363472   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_CVetoBVeto                            
363473   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_CFilterBVeto                          
363474   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_BFilter                               
363475   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_CVetoBVeto
363476   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_CFilterBVeto
363477   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_BFilter.evgen
363478   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_CVetoBVeto                          
363479   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_CFilterBVeto                        
363480   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_BFilter                             
363481   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_CVetoBVeto                         
363482   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_CFilterBVeto                       
363483   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_BFilter        
     

110351   696.0400           1.0            0.457280       ttbar                    PowhegPythia_P2012_ttbar_allhad                                    
110401   695.8400           1.0            0.543160       ttbar                    PowhegPythia_P2012_ttbar_nonallhad                                 
110302   3.351400           1.0            1.000000       stops                   PowhegPythia_P2012_st_schan_lep                                    
110070   43.75500           1.0            1.000000       stopt                   PowhegPythia_P2012_singletop_tchan_lept_top                        
110071   25.77800           1.0            1.000000       stopt                   PowhegPythia_P2012_singletop_tchan_lept_antitop                    
110305   68.45900           1.0            1.000000       stopWt                  PowhegPythia_P2012_st_Wtchan_incl_DR                               

147910   7.842E+10          1.0            0.97193        dijetJZ                  Pythia8_AU2CT10_jetjet_JZ0W                                        
147911   7.842E+10          1.0            2.7903E-04     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ1W                                        
147912   5.7312E+07         1.0            5.2261E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ2W                                        
147913   1.4478E+06         1.0            1.8068E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ3W                                        
147914   2.3093E+04         1.0            1.3276E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ4W                                        
147915   2.3793E+02         1.0            5.0449E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ5W                                        
147916   5.4279E+00         1.0            1.3886E-02     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ6W                                        
147917   9.4172E-01         1.0            6.7141E-02     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ7W                                        

#Dijet samples added by A Mehta 01.09.15
361000   78420000000.0      1.0            0.97563        dijetJZ                  Pythia8EvtGen_A14NNPDF23LO_jetjet_JZ0             #Sam Meehan (10/20) - taken from AMI - yes, the cross section did appear the same as the JZ1
361001   78420000000.0      1.0            0.024819       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ1                                      
361002   2433400000.0       1.0            0.01004        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ2                                      
361003   26454000.0         1.0            0.011798       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ3                                      
361004   254640.0           1.0            0.01344        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ4                                      
361005   4553.6             1.0            0.014577       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ5                                      
361006   257.52             1.0            0.010018       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ6                                      
361007   16.214             1.0            0.01112        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ7                                      
361008   0.62505            1.0            0.010331       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ8                                      
361009   0.01964            1.0            0.01211        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ9                                      
361010   0.0011961          1.0            0.0058921      dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ10                                     
361011   4.226e-05          1.0            0.0026753      dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ11                                     
361012   1.0367e-06         1.0            0.00042432     dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ12                                     

#Dijet samples added by A Mehta 27.08.15
361020   78420000000.0      1.0            1.024          dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ0W                                     
361021   78420000000.0      1.0            0.00067198     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ1W                                     
361022   2433200000.0       1.0            0.00033264     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ2W                                     
361023   26454000.0         1.0            0.00031953     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ3W                                     
361024   254630.0           1.0            0.00053009     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ4W                                     
361025   4553.5             1.0            0.00092325     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ5W                                     
361026   257.53             1.0            0.00094016     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ6W                                     
361027   16.215             1.0            0.00039282     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ7W                                     
361028   0.62502            1.0            0.010162       dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ8W                                     
361029   0.019639           1.0            0.012054       dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ9W                                     
361030   0.0011962          1.0            0.0058935      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ10W                                    
361031   4.2258e-05         1.0            0.0027015      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ11W                                    
361032   1.0367e-06         1.0            0.0004250      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ12W                                    

# set sig(gg->A)xBR(A->Zh)xBR(h->bb)=500fb=0.5pb. Account for Z->vv(0.2) and Z->ll (ee,mumu)(0.67)
189033   0.0335             1.0            1.0000E+00     ggAZhllbb300               MadGraphPythia8_AU2CTEQ6L1_ggA300_Zh125_llbb.e3575                 
189038   0.0335             1.0            1.0000E+00     ggAZhllbb800               MadGraphPythia8_AU2CTEQ6L1_ggA800_Zh125_llbb.e3575                 
189039   0.0335             1.0            1.0000E+00     ggAZhllbb1000              MadGraphPythia8_AU2CTEQ6L1_ggA1000_Zh125_llbb.e3575                
189043   0.1                1.0            1.0000E+00     ggAZhllvv300               MadGraphPythia8_AU2CTEQ6L1_ggA300_Zh125_vvbb.e3575                 
189048   0.1                1.0            1.0000E+00     ggAZhllvv800               MadGraphPythia8_AU2CTEQ6L1_ggA800_Zh125_vvbb.e3575                 
189049   0.1                1.0            1.0000E+00     ggAZhllvv1000              MadGraphPythia8_AU2CTEQ6L1_ggA1000_Zh125_vvbb.e3575                
203917   2.1682E-02         1.0            7.9269E-01     HVTllbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_1000GeV_126.e3575        
203918   3.7286E-03         1.0            8.1383E-01     HVTllbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_1500GeV_126.e3575        
203919   9.1344E-04         1.0            8.2462E-01     HVTllbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_2000GeV_126.e3575        
203920   2.6844E-04         1.0            8.2836E-01     HVTllbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_2500GeV_126.e3575        
203921   3.2650E-01         1.0            7.3243E-01     HVTllbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_500GeV_126.e3575         
203922   1.3782E-01         1.0            8.9551E-01     HVTlvbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_1000GeV_126.e3575        
203923   2.4528E-02         1.0            9.0649E-01     HVTlvbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_1500GeV_126.e3575        
203924   6.1476E-03         1.0            9.1468E-01     HVTlvbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_2000GeV_126.e3575        
203925   1.8120E-03         1.0            9.1740E-01     HVTlvbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_2500GeV_126.e3575        
203926   1.9546             1.0            8.5286E-01     HVTlvbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_500GeV_126.e3575         
203927   4.3184E-02         1.0            1.0000E+00     HVTvvbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_1000GeV_126.e3575        
203928   7.4200E-03         1.0            1.0000E+00     HVTvvbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_1500GeV_126.e3575        
203929   1.8202E-03         1.0            1.0000E+00     HVTvvbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_2000GeV_126.e3575        
203930   5.3474E-04         1.0            1.0000E+00     HVTvvbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_2500GeV_126.e3575        
203931   6.4968E-01         1.0            1.0000E+00     HVTvvbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_500GeV_126.e3575         
203932   4.1976E-01         1.0            1.0000E+00     HVTqqbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_1000GeV_126.e3575        
203933   7.3952E-02         1.0            1.0000E+00     HVTqqbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_1500GeV_126.e3575        
203934   1.8334E-02         1.0            1.0000E+00     HVTqqbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_2000GeV_126.e3575        
203935   5.4088E-03         1.0            1.0000E+00     HVTqqbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_2500GeV_126.e3575        
203936   6.0964             1.0            1.0000E+00     HVTqqbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_500GeV_126.e3575         

##xsection estimation based on the parton-luminosity function
206431   9.6802             1.00           7.54E-02       ggH400ZZvvqq             PowhegPythia8_AU2CT10_ggH400NWA_ZZnunuqq.e3330                     
206432   4.7240             1.00           7.31E-02       ggH500ZZvvqq             PowhegPythia8_AU2CT10_ggH500NWA_ZZnunuqq.e3330                     
206433   2.1276             1.00           7.63E-02       ggH600ZZvvqq             PowhegPythia8_AU2CT10_ggH600NWA_ZZnunuqq.e3330                     
206434   1.0252             1.00           7.98E-02       ggH700ZZvvqq             PowhegPythia8_AU2CT10_ggH700NWA_ZZnunuqq.e3330                     
206435   5.3929e-01         1.00           8.28E-02       ggH800ZZvvqq             PowhegPythia8_AU2CT10_ggH800NWA_ZZnunuqq.e3330                     
206436   3.0765e-01         1.00           8.53E-02       ggH900ZZvvqq             PowhegPythia8_AU2CT10_ggH900NWA_ZZnunuqq.e3330                     
206437   1.8880e-01         1.00           8.73E-02       ggH1000ZZvvqq            PowhegPythia8_AU2CT10_ggH1000NWA_ZZnunuqq.e3330                    
206438   2.6253e-05         1.00           1.0            ggH1200ZZvvqq            PowhegPythia8_AU2CT10_ggH1200NWA_ZZnunuqq.e3330                    
206439   9.4786e-06         1.00           1.0            ggH1400ZZvvqq            PowhegPythia8_AU2CT10_ggH1400NWA_ZZnunuqq.e3330                    
206440   3.7508e-06         1.00           1.0            ggH1600ZZvvqq            PowhegPythia8_AU2CT10_ggH1600NWA_ZZnunuqq.e3330                    
206441   1.5952e-06         1.00           1.0            ggH1800ZZvvqq            PowhegPythia8_AU2CT10_ggH1800NWA_ZZnunuqq.e3330                    
206442   7.0344e-07         1.00           1.0            ggH2000ZZvvqq            PowhegPythia8_AU2CT10_ggH2000NWA_ZZnunuqq.e3330                    
206443   5.5056e-01         1.00           7.54E-02       ggH400ZZvvqq             PowhegPythia8_AU2CT10_VBFH400NWA_ZZnunuqq.e3330                    
206444   3.5294e-01         1.00           7.31E-02       ggH500ZZvvqq             PowhegPythia8_AU2CT10_VBFH500NWA_ZZnunuqq.e3330                    
206445   2.2815e-01         1.00           7.63E-02       ggH600ZZvvqq             PowhegPythia8_AU2CT10_VBFH600NWA_ZZnunuqq.e3330                    
206446   1.5496e-01         1.00           7.98E-02       ggH700ZZvvqq             PowhegPythia8_AU2CT10_VBFH700NWA_ZZnunuqq.e3330                    
206447   1.1109e-01         1.00           8.28E-02       ggH800ZZvvqq             PowhegPythia8_AU2CT10_VBFH800NWA_ZZnunuqq.e3330                    
206448   8.3783e-02         1.00           8.53E-02       ggH900ZZvvqq             PowhegPythia8_AU2CT10_VBFH900NWA_ZZnunuqq.e3330                    
206449   6.6140e-02         1.00           8.73E-02       ggH1000ZZvvqq            PowhegPythia8_AU2CT10_VBFH1000NWA_ZZnunuqq.e3330                   
206450   4.0516e-05         1.00           1.0            ggH1200ZZvvqq            PowhegPythia8_AU2CT10_VBFH1200NWA_ZZnunuqq.e3330                   
206451   2.3212e-05         1.00           1.0            ggH1400ZZvvqq            PowhegPythia8_AU2CT10_VBFH1400NWA_ZZnunuqq.e3330                   
206452   1.3691e-05         1.00           1.0            ggH1600ZZvvqq            PowhegPythia8_AU2CT10_VBFH1600NWA_ZZnunuqq.e3330                   
206453   8.2409e-06         1.00           1.0            ggH1800ZZvvqq            PowhegPythia8_AU2CT10_VBFH1800NWA_ZZnunuqq.e3330                   
206454   5.0569e-06         1.00           1.0            ggH2000ZZvvqq            PowhegPythia8_AU2CT10_VBFH2000NWA_ZZnunuqq.e3330                   

# set sig(gg->A)xBR(A->Zh)xBR(h->bb)=500fb=0.5pb. Account for Z->vv(0.2) and Z->ll (ee,mumu,tt)(0.1)
341732   0.05               1.0            1.0000E+00     AZhllbb200            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA200_Zh125_llbb.e4137         
341733   0.05               1.0            1.0000E+00     AZhllbb300            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA300_Zh125_llbb.e4137         
341734   0.05               1.0            1.0000E+00     AZhllbb500            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA500_Zh125_llbb.e4137         
341735   0.05               1.0            1.0000E+00     AZhllbb800            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA800_Zh125_llbb.e4137         
341736   0.05               1.0            1.0000E+00     AZhllbb1000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1000_Zh125_llbb.e4137        
341737   0.05               1.0            1.0000E+00     AZhllbb1500           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1500_Zh125_llbb.e4137        
341738   0.05               1.0            1.0000E+00     AZhllbb2000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA2000_Zh125_llbb.e4137        
# more mass points for Z(ll), 24.10.15, Daniel Buescher
343008   0.05               1.0            1.0000E+00     AZhllbb220            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA220_Zh125_llbb
343009   0.05               1.0            1.0000E+00     AZhllbb240            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA240_Zh125_llbb
343010   0.05               1.0            1.0000E+00     AZhllbb260            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA260_Zh125_llbb
343011   0.05               1.0            1.0000E+00     AZhllbb280            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA280_Zh125_llbb
343012   0.05               1.0            1.0000E+00     AZhllbb320            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA320_Zh125_llbb
343013   0.05               1.0            1.0000E+00     AZhllbb340            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA340_Zh125_llbb
343014   0.05               1.0            1.0000E+00     AZhllbb360            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA360_Zh125_llbb
343015   0.05               1.0            1.0000E+00     AZhllbb380            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA380_Zh125_llbb
343016   0.05               1.0            1.0000E+00     AZhllbb400            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA400_Zh125_llbb
343017   0.05               1.0            1.0000E+00     AZhllbb420            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA420_Zh125_llbb
343018   0.05               1.0            1.0000E+00     AZhllbb440            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA440_Zh125_llbb
343019   0.05               1.0            1.0000E+00     AZhllbb460            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA460_Zh125_llbb
343020   0.05               1.0            1.0000E+00     AZhllbb480            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA480_Zh125_llbb
343021   0.05               1.0            1.0000E+00     AZhllbb550            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA550_Zh125_llbb
343022   0.05               1.0            1.0000E+00     AZhllbb600            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA600_Zh125_llbb
343023   0.05               1.0            1.0000E+00     AZhllbb650            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA650_Zh125_llbb
343024   0.05               1.0            1.0000E+00     AZhllbb700            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA700_Zh125_llbb
343025   0.05               1.0            1.0000E+00     AZhllbb750            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA750_Zh125_llbb
343026   0.05               1.0            1.0000E+00     AZhllbb850            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA850_Zh125_llbb
343027   0.05               1.0            1.0000E+00     AZhllbb900            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA900_Zh125_llbb
343028   0.05               1.0            1.0000E+00     AZhllbb950            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA950_Zh125_llbb
343029   0.05               1.0            1.0000E+00     AZhllbb1100           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1100_Zh125_llbb
343030   0.05               1.0            1.0000E+00     AZhllbb1200           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1200_Zh125_llbb
343031   0.05               1.0            1.0000E+00     AZhllbb1300           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1300_Zh125_llbb
343032   0.05               1.0            1.0000E+00     AZhllbb1400           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1400_Zh125_llbb
343033   0.05               1.0            1.0000E+00     AZhllbb1600           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1600_Zh125_llbb
343034   0.05               1.0            1.0000E+00     AZhllbb1700           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1700_Zh125_llbb
343035   0.05               1.0            1.0000E+00     AZhllbb1800           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1800_Zh125_llbb
343036   0.05               1.0            1.0000E+00     AZhllbb1900           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1900_Zh125_llbb
341739   0.1                1.0            1.0000E+00     AZhvvbb500            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA500_Zh125_vvbb.e4137         
341740   0.1                1.0            1.0000E+00     AZhvvbb800            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA800_Zh125_vvbb.e4137         
341741   0.1                1.0            1.0000E+00     AZhvvbb1000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1000_Zh125_vvbb.e4137        
341742   0.1                1.0            1.0000E+00     AZhvvbb1500           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1500_Zh125_vvbb.e4137        
341743   0.1                1.0            1.0000E+00     AZhvvbb2000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA2000_Zh125_vvbb.e4137        
341937   0.1                1.0            1.0000E+00     AZhvvbb1800           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1800_Zh125_vvbb.e4137        
341938   0.1                1.0            1.0000E+00     AZhvvbb1900           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1900_Zh125_vvbb.e4137        
343037   0.1                1.0            1.0000E+00     AZhvvbb280            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA280_Zh125_vvbb.e4137        
343038   0.1                1.0            1.0000E+00     AZhvvbb300            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_300_Zh125_vvbb.e4137        
343039   0.1                1.0            1.0000E+00     AZhvvbb320            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_320_Zh125_vvbb.e4137        
343040   0.1                1.0            1.0000E+00     AZhvvbb340            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_340_Zh125_vvbb.e4137        
343041   0.1                1.0            1.0000E+00     AZhvvbb360            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_360_Zh125_vvbb.e4137        
343042   0.1                1.0            1.0000E+00     AZhvvbb380            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_380_Zh125_vvbb.e4137        
343043   0.1                1.0            1.0000E+00     AZhvvbb400            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_400_Zh125_vvbb.e4137        
343044   0.1                1.0            1.0000E+00     AZhvvbb420            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_420_Zh125_vvbb.e4137        
343045   0.1                1.0            1.0000E+00     AZhvvbb440            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_440_Zh125_vvbb.e4137        
343046   0.1                1.0            1.0000E+00     AZhvvbb460            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_460_Zh125_vvbb.e4137        
343047   0.1                1.0            1.0000E+00     AZhvvbb480            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_480_Zh125_vvbb.e4137        
343048   0.1                1.0            1.0000E+00     AZhvvbb550            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_550_Zh125_vvbb.e4137        
343049   0.1                1.0            1.0000E+00     AZhvvbb600            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_600_Zh125_vvbb.e4137        
343050   0.1                1.0            1.0000E+00     AZhvvbb650            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_650_Zh125_vvbb.e4137        
343051   0.1                1.0            1.0000E+00     AZhvvbb700            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_700_Zh125_vvbb.e4137        
343052   0.1                1.0            1.0000E+00     AZhvvbb750            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_750_Zh125_vvbb.e4137        
343053   0.1                1.0            1.0000E+00     AZhvvbb850            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_850_Zh125_vvbb.e4137        
343054   0.1                1.0            1.0000E+00     AZhvvbb900            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_900_Zh125_vvbb.e4137        
343055   0.1                1.0            1.0000E+00     AZhvvbb950            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_950_Zh125_vvbb.e4137        
343056   0.1                1.0            1.0000E+00     AZhvvbb1100           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1100_Zh125_vvbb.e4137        
343057   0.1                1.0            1.0000E+00     AZhvvbb1200           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1200_Zh125_vvbb.e4137        
343058   0.1                1.0            1.0000E+00     AZhvvbb1300           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1300_Zh125_vvbb.e4137        
343059   0.1                1.0            1.0000E+00     AZhvvbb1400           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1400_Zh125_vvbb.e4137        
343060   0.1                1.0            1.0000E+00     AZhvvbb1600           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1600_Zh125_vvbb.e4137        
343061   0.1                1.0            1.0000E+00     AZhvvbb1700           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1700_Zh125_vvbb.e4137        

# bbA
# llbb
343500   0.05               1.0            1.0000E+00     bbAZhllbb220          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA220_yb2_Zhllbb.e4741
343501   0.05               1.0            1.0000E+00     bbAZhllbb240          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA240_yb2_Zhllbb.e4741
343502   0.05               1.0            1.0000E+00     bbAZhllbb260          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA260_yb2_Zhllbb.e4741
343503   0.05               1.0            1.0000E+00     bbAZhllbb280          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA280_yb2_Zhllbb.e4741
343504   0.05               1.0            1.0000E+00     bbAZhllbb300          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA300_yb2_Zhllbb.e4741
343505   0.05               1.0            1.0000E+00     bbAZhllbb320          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA320_yb2_Zhllbb.e4741
343506   0.05               1.0            1.0000E+00     bbAZhllbb340          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA340_yb2_Zhllbb.e4741
343507   0.05               1.0            1.0000E+00     bbAZhllbb360          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA360_yb2_Zhllbb.e4741
343508   0.05               1.0            1.0000E+00     bbAZhllbb380          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA380_yb2_Zhllbb.e4741
343509   0.05               1.0            1.0000E+00     bbAZhllbb400          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA400_yb2_Zhllbb.e4741
343510   0.05               1.0            1.0000E+00     bbAZhllbb420          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA420_yb2_Zhllbb.e4741
343511   0.05               1.0            1.0000E+00     bbAZhllbb440          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA440_yb2_Zhllbb.e4741
343512   0.05               1.0            1.0000E+00     bbAZhllbb460          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA460_yb2_Zhllbb.e4741
343513   0.05               1.0            1.0000E+00     bbAZhllbb480          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA480_yb2_Zhllbb.e4741
343514   0.05               1.0            1.0000E+00     bbAZhllbb500          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA500_yb2_Zhllbb.e4741
343515   0.05               1.0            1.0000E+00     bbAZhllbb550          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA550_yb2_Zhllbb.e4741
343516   0.05               1.0            1.0000E+00     bbAZhllbb600          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA600_yb2_Zhllbb.e4741
343517   0.05               1.0            1.0000E+00     bbAZhllbb650          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA650_yb2_Zhllbb.e4741
343518   0.05               1.0            1.0000E+00     bbAZhllbb700          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA700_yb2_Zhllbb.e4741
343519   0.05               1.0            1.0000E+00     bbAZhllbb750          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA750_yb2_Zhllbb.e4741
343520   0.05               1.0            1.0000E+00     bbAZhllbb800          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA800_yb2_Zhllbb.e4741
343521   0.05               1.0            1.0000E+00     bbAZhllbb850          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA850_yb2_Zhllbb.e4741
343522   0.05               1.0            1.0000E+00     bbAZhllbb900          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA900_yb2_Zhllbb.e4741
343523   0.05               1.0            1.0000E+00     bbAZhllbb950          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA950_yb2_Zhllbb.e4741
343524   0.05               1.0            1.0000E+00     bbAZhllbb1000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1000_yb2_Zhllbb.e4741
343525   0.05               1.0            1.0000E+00     bbAZhllbb1100         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1100_yb2_Zhllbb.e4741
343526   0.05               1.0            1.0000E+00     bbAZhllbb1200         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1200_yb2_Zhllbb.e4741
343527   0.05               1.0            1.0000E+00     bbAZhllbb1300         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1300_yb2_Zhllbb.e4741
343528   0.05               1.0            1.0000E+00     bbAZhllbb1400         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1400_yb2_Zhllbb.e4741
343529   0.05               1.0            1.0000E+00     bbAZhllbb1500         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1500_yb2_Zhllbb.e4741
343530   0.05               1.0            1.0000E+00     bbAZhllbb1600         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1600_yb2_Zhllbb.e4741
343531   0.05               1.0            1.0000E+00     bbAZhllbb1700         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1700_yb2_Zhllbb.e4741
343532   0.05               1.0            1.0000E+00     bbAZhllbb1800         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1800_yb2_Zhllbb.e4741
343533   0.05               1.0            1.0000E+00     bbAZhllbb1900         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1900_yb2_Zhllbb.e4741
343534   0.05               1.0            1.0000E+00     bbAZhllbb2000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA2000_yb2_Zhllbb.e4741 # also fullsim
# vvbb
343535   0.1                1.0            1.0000E+00     bbAZhvvbb280          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA280_yb2_Zhvvbb.e4741
343536   0.1                1.0            1.0000E+00     bbAZhvvbb300          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA300_yb2_Zhvvbb.e4741
343537   0.1                1.0            1.0000E+00     bbAZhvvbb320          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA320_yb2_Zhvvbb.e4741
343538   0.1                1.0            1.0000E+00     bbAZhvvbb340          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA340_yb2_Zhvvbb.e4741
343539   0.1                1.0            1.0000E+00     bbAZhvvbb360          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA360_yb2_Zhvvbb.e4741
343540   0.1                1.0            1.0000E+00     bbAZhvvbb380          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA380_yb2_Zhvvbb.e4741
343541   0.1                1.0            1.0000E+00     bbAZhvvbb400          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA400_yb2_Zhvvbb.e4741
343542   0.1                1.0            1.0000E+00     bbAZhvvbb420          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA420_yb2_Zhvvbb.e4741
343543   0.1                1.0            1.0000E+00     bbAZhvvbb440          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA440_yb2_Zhvvbb.e4741
343544   0.1                1.0            1.0000E+00     bbAZhvvbb460          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA460_yb2_Zhvvbb.e4741
343545   0.1                1.0            1.0000E+00     bbAZhvvbb480          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA480_yb2_Zhvvbb.e4741
343546   0.1                1.0            1.0000E+00     bbAZhvvbb500          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA500_yb2_Zhvvbb.e4741 # also fullsim
343547   0.1                1.0            1.0000E+00     bbAZhvvbb550          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA550_yb2_Zhvvbb.e4741
343548   0.1                1.0            1.0000E+00     bbAZhvvbb600          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA600_yb2_Zhvvbb.e4741
343549   0.1                1.0            1.0000E+00     bbAZhvvbb650          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA650_yb2_Zhvvbb.e4741
343550   0.1                1.0            1.0000E+00     bbAZhvvbb700          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA700_yb2_Zhvvbb.e4741
343551   0.1                1.0            1.0000E+00     bbAZhvvbb750          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA750_yb2_Zhvvbb.e4741
343552   0.1                1.0            1.0000E+00     bbAZhvvbb800          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA800_yb2_Zhvvbb.e4741
343553   0.1                1.0            1.0000E+00     bbAZhvvbb850          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA850_yb2_Zhvvbb.e4741
343554   0.1                1.0            1.0000E+00     bbAZhvvbb900          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA900_yb2_Zhvvbb.e4741
343555   0.1                1.0            1.0000E+00     bbAZhvvbb950          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA950_yb2_Zhvvbb.e4741
343556   0.1                1.0            1.0000E+00     bbAZhvvbb1000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1000_yb2_Zhvvbb.e4741
343557   0.1                1.0            1.0000E+00     bbAZhvvbb1100         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1100_yb2_Zhvvbb.e4741
343558   0.1                1.0            1.0000E+00     bbAZhvvbb1200         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1200_yb2_Zhvvbb.e4741
343559   0.1                1.0            1.0000E+00     bbAZhvvbb1300         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1300_yb2_Zhvvbb.e4741
343560   0.1                1.0            1.0000E+00     bbAZhvvbb1400         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1400_yb2_Zhvvbb.e4741
343561   0.1                1.0            1.0000E+00     bbAZhvvbb1500         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1500_yb2_Zhvvbb.e4741
343562   0.1                1.0            1.0000E+00     bbAZhvvbb1600         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1600_yb2_Zhvvbb.e4741
343563   0.1                1.0            1.0000E+00     bbAZhvvbb1700         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1700_yb2_Zhvvbb.e4741
343564   0.1                1.0            1.0000E+00     bbAZhvvbb1800         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1800_yb2_Zhvvbb.e4741
343565   0.1                1.0            1.0000E+00     bbAZhvvbb1900         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1900_yb2_Zhvvbb.e4741
343566   0.1                1.0            1.0000E+00     bbAZhvvbb2000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA2000_yb2_Zhvvbb.e4741 # also fullsim


#High mass higgs
341386    6.3556       1.0     0.3453       ggH400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341387    3.0769       1.0     0.34608      ggH500NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH500NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341388    1.3756       1.0     0.34599      ggH600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341389    0.64056      1.0     0.34626      ggH700NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH700NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341390    0.3154       1.0     0.34665      ggH800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341391    0.16361      1.0     0.34612      ggH900NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH900NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341392    0.088953     1.0     0.34548      ggH1000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341393    0.026437     1.0     0.34527      ggH1200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341394    0.0095462    1.0     0.34558      ggH1400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341395    0.0037778    1.0     0.34647      ggH1600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341396    0.0016067    1.0     0.34533      ggH1800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341397    0.0007085    1.0     0.34596      ggH2000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341398    0.00033469   1.0     0.3467       ggH2200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341399    0.0001644    1.0     0.3461       ggH2400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341400    8.3443e-05   1.0     0.34649      ggH2600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341401    4.3538e-05   1.0     0.34555      ggH2800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341402    2.3254e-05   1.0     0.34579      ggH3000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH3000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341403    0.73881      1.0     0.3459       VBFH400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341404    0.47356      1.0     0.348        VBFH500NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH500NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341405    0.31814      1.0     0.34667      VBFH600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341406    0.22143      1.0     0.34544      VBFH700NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH700NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341408    0.11461      1.0     0.34581      VBFH900NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH900NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341409    0.085222     1.0     0.34682      VBFH1000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341410    0.047302     1.0     0.34628      VBFH1200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341411    0.028548     1.0     0.34511      VBFH1400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341413    0.010843     1.0     0.34568      VBFH1800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341414    0.0070509    1.0     0.34566      VBFH2000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341415    0.0040795    1.0     0.34643      VBFH2200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341416    0.0027763    1.0     0.34536      VBFH2400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341417    0.0018696    1.0     0.34652      VBFH2600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341419    0.00079681   1.0     0.34519      VBFH3000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH3000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI

# NLO Powheg-Pythia8 W samples used for SM studies analysis

# Cross section from https://twiki.cern.ch/twiki/bin/view/AtlasProtected/SMDC14xsecs#W_Z - updated following CT14 predictions
361100   11521.00           1.0            1.0            Wplusenu           PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplusenu   
361101   11521.00           1.0            1.0            Wplusmunu          PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplusmunu  
361102   11521.00           1.0            1.0            Wplustaunu         PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplustaunu 
361103   8529.00            1.0            1.0            Wminusenu          PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminusenu  
361104   8529.00            1.0            1.0            Wminusmunu         PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminusmunu 
361105   8529.00            1.0            1.0            Wminustaunu        PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminustaunu

# NLO Powheg-Pythia8 Z samples
# Cross sections, k-factors to NNLO, efficiencies from
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/MC15ZjetsPowPy8InclSamplesPMG -  - updated following CT14 predictions
361106   1.886000E+03       1.026000E+00   1.000000E+00   Zee                PowhegPythia8EvtGen_AZNLOCTEQ6L1_Zee    
361107   1.886000E+03       1.026000E+00   1.000000E+00   Zmumu              PowhegPythia8EvtGen_AZNLOCTEQ6L1_Zmumu  
361108   1.886000E+03       1.026000E+00   1.000000E+00   Ztautau            PowhegPythia8EvtGen_AZNLOCTEQ6L1_Ztautau

# NLO top cross section from central PMG page, more info at:
# https://twiki.cern.ch/twiki/bin/view/LHCPhysics/TtbarNNLO#Top_quark_pair_cross_sections_at
410000   831.76             1.0            0.543          ttbar                    PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad                
410001   831.76             1.0            0.543          ttbar_radhi              PowhegPythiaEvtGen_P2012radHi_ttbar_hdamp345_down_nonallhad   
410002   831.76             1.0            0.543          ttbar_radlo              PowhegPythiaEvtGen_P2012radLo_ttbar_hdamp172_up_nonallhad
410003   831.76             1.0            0.543          ttbaraMcAtNloHW          aMcAtNLOHerwigppEG_ttbar_nonallhad
410004   831.76             1.0            0.54386        ttbarPowHW_UEEE5         PowhegHerwigppEG_UEEE5_ttbar_hdamp172p5_nonallhad
410006   831.76             1.0            0.54386        ttbarPowHPy_A14          PowhegPythia8EG_A14_ttbar_hdamp172p5_nonallhad
410007   831.76             1.0            0.45618        ttbar                    PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad                
410021   831.76             1.0            0.105          ttbar_dilep              Sh_CT10_ttbar_DiLepton_MEPS_NLO 
410024   831.76             1.0            0.457          ttbar_allhad             Sh_CT10_ttbar_AllHadron_MEPS_NLO

# ttbar,  24.10.15, Daniel Buescher, from twiki:
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/XsecSummaryTTbar
# WARNING: many samples seem to be missing kfactor, contacted twiki resposible
301528	696.25	1.1949	0.00471933	ttbar		mc15_13TeV.301528.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_1
301529	696.25	1.1949	0.001944	ttbar		mc15_13TeV.301529.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_2
301530	696.23	1.1949	0.00086308	ttbar		mc15_13TeV.301530.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_3
301531	696.24	1.1949	0.0005191	ttbar		mc15_13TeV.301531.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_4
301532	696.25	1.1949	0.00030919	ttbar		mc15_13TeV.301532.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_5
301539	5.2071	1.363	1		ttbarSherpa	mc15_13TeV.301539.Sherpa_CT10_ttbar_ee_50M150
407029	783.84	1	0.025894	ttbar		mc15_13TeV.407029.PhPyEG_CT10_P2012radHiC6L1_ttbarHT6c_1k_hdamp345_down_nonAH
407030	783.84	1	0.0039626	ttbar		mc15_13TeV.407030.PhPyEG_CT10_P2012radHiC6L1_ttbarHT1k_1k5_hdamp345_down_nonAH
407031	783.85	1	0.00074973	ttbar		mc15_13TeV.407031.PhPyEG_CT10_P2012radHiC6L1_ttbarHT1k5_hdamp345_down_nonAH
407032	783.83	1	0.0094391	ttbar		mc15_13TeV.407032.PhPyEG_CT10_P2012radHiC6L1_ttbarMET200_hdamp345_down_nonAH
407033	611.11	1	0.021578	ttbar		mc15_13TeV.407033.PhPyEG_CT10_P2012radLoC6L1_ttbarHT6c_1k_hdamp172_up_nonAH
407034	611.11	1	0.0027243	ttbar		mc15_13TeV.407034.PhPyEG_CT10_P2012radLoC6L1_ttbarHT1k_1k5_hdamp172_up_nonAH
407035	611.12	1	0.00044052	ttbar		mc15_13TeV.407035.PhPyEG_CT10_P2012radLoC6L1_ttbarHT1k5_hdamp172_up_nonAH
407036	611.1	1	0.0091213	ttbar		mc15_13TeV.407036.PhPyEG_CT10_P2012radLoC6L1_ttbarMET200_hdamp172_up_nonAH
407041	696.47	1	0.025503	ttbar		mc15_13TeV.407041.PhPy8EG_CT10_A14N23LO_ttbarHT6c_1k_hdamp172p5_nonAH
407042	696.47	1	0.0037897	ttbar		mc15_13TeV.407042.PhPy8EG_CT10_A14N23LO_ttbarHT1k_1k5_hdamp172p5_nonAH
407044	696.46	1	0.009243	ttbar		mc15_13TeV.407044.PhPy8EG_CT10_A14N23LO_ttbarMET200_hdamp172p5_nonAH
410009	696.12	1	0.10534		ttbar		mc15_13TeV.410009.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_dil
#410021	78.126	1	1		ttbarSherpa	mc15_13TeV.410021.Sherpa_CT10_ttbar_DiLepton_MEPS_NLO
410022	165.95	1	1		ttbarSherpa	mc15_13TeV.410022.Sherpa_CT10_ttbar_SingleLeptonP_MEPS_NLO
410023	159.18	1	1		ttbarSherpa	mc15_13TeV.410023.Sherpa_CT10_ttbar_SingleLeptonM_MEPS_NLO
#410024	309.27	1	1		ttbarSherpa	mc15_13TeV.410024.Sherpa_CT10_ttbar_AllHadron_MEPS_NLO
410037	745.61	1	0.54387		ttbar		mc15_13TeV.410037.PowhegPythiaEvtGen_P2012_ttbar_hdamp170_nonallhad
410038	715.51	1	0.54378		ttbar		mc15_13TeV.410038.PowhegPythiaEvtGen_P2012_ttbar_hdamp171p5_nonallhad
410039	677.57	1	0.5438		ttbar		mc15_13TeV.410039.PowhegPythiaEvtGen_P2012_ttbar_hdamp173p5_nonallhad
410040	650.65	1	0.54384		ttbar		mc15_13TeV.410040.PowhegPythiaEvtGen_P2012_ttbar_hdamp175_nonallhad
410041	608.55	1	0.54377		ttbar		mc15_13TeV.410041.PowhegPythiaEvtGen_P2012_ttbar_hdamp177p5_nonallhad
410042	745.57	1	0.45616		ttbar		mc15_13TeV.410042.PowhegPythiaEvtGen_P2012_ttbar_hdamp170_allhad
410043	715.49	1	0.4562		ttbar		mc15_13TeV.410043.PowhegPythiaEvtGen_P2012_ttbar_hdamp171p5_allhad
410044	677.55	1	0.45618		ttbar		mc15_13TeV.410044.PowhegPythiaEvtGen_P2012_ttbar_hdamp173p5_allhad
410045	650.62	1	0.45617		ttbar		mc15_13TeV.410045.PowhegPythiaEvtGen_P2012_ttbar_hdamp175_allhad
410046	608.53	1	0.45625		ttbar		mc15_13TeV.410046.PowhegPythiaEvtGen_P2012_ttbar_hdamp177p5_allhad
410060	696.33	1	1		ttbarPowHW	mc15_13TeV.410060.PowhegHerwigEvtGen_AUET2_CT10_ttbar_nonallhad
410120	696.23	1	0.034624	ttbar		mc15_13TeV.410120.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_bfilter
410121	696.23	1	0.0064568	ttbar		mc15_13TeV.410121.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_dil_bfilter
426090	696.39	1	1		ttbarNoPhys	mc15_13TeV.426090.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T0
426091	696.07	1	1		ttbarNoPhys	mc15_13TeV.426091.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T1
426092	696.37	1	1		ttbarNoPhys	mc15_13TeV.426092.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T2
426093	696.21	1	1		ttbarNoPhys	mc15_13TeV.426093.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T3
426094	696.84	1	1		ttbarNoPhys	mc15_13TeV.426094.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T4
426095	697	1	1		ttbarNoPhys	mc15_13TeV.426095.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T5
426096	696.7	1	1		ttbarNoPhys	mc15_13TeV.426096.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T6
426097	696.45	1	1		ttbarNoPhys	mc15_13TeV.426097.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T7
# added from twiki, 09.03.16 F. Müller
303722  696.25  1.0     0.0039582       ttbar           mc15_13TeV.303722.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_1
303723  696.24  1.0     0.0016340       ttbar           mc15_13TeV.303723.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_2
303724  696.22  1.0     0.0007234       ttbar           mc15_13TeV.303724.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_3
303725  696.24  1.0     0.0004382       ttbar           mc15_13TeV.303725.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_4
303726  696.24  1.0     0.0002591       ttbar           mc15_13TeV.303726.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_5
303480  13.632  1       1               ttbarSherpa     mc15_13TeV.303480.Sherpa_CT10_ttbar_emu_0M150

#13TeV single top processes, AMI xsec
410107   2.076              1.0            1.0            stops_radhi             PowhegPythia_P2012radHi_SingleTopSchan_lept_top # Andy Nelson taken from AMI
410108   2.033              1.0            1.0            stops_radlo             PowhegPythia_P2012radLo_SingleTopSchan_lept_top # Andy Nelson taken from AMI
410109   1.275              1.0            1.0            stops_radhi             PowhegPythia_P2012radHi_SingleTopSchan_lept_antitop # Andy Nelson taken from AMI
410110   1.251              1.0            1.0            stops_radlo             PowhegPythia_P2012radLo_SingleTopSchan_lept_antitop # Andy Nelson taken from AMI
410011   43.73              1.0            1.0            stopt                   PowhegPythiaEvtGen_P2012_singletop_tchan_lept_top                  
410012   25.778             1.0            1.0            stopt                   PowhegPythiaEvtGen_P2012_singletop_tchan_lept_antitop              
410013   34.009             1.0            1.0            stopWt                  PowhegPythiaEvtGen_P2012_Wt_inclusive_top                          
410014   33.989             1.0            1.0            stopWt                  PowhegPythiaEvtGen_P2012_Wt_inclusive_antitop                      
410015   3.5835             1.0            1.0            stopWt_dilep            PowhegPythiaEvtGen_P2012_Wt_dilepton_top                           
410016   3.5814             1.0            1.0            stopWt_dilep            PowhegPythiaEvtGen_P2012_Wt_dilepton_antitop                       
410017   40.343             1.0            1.0            stopt_radlo             PowhegPythiaEvtGen_P2012radLo_singletop_tchan_lept_top             #Sam Meehan (10/20) - taken from AMI
410018   44.38              1.0            1.0            stopt_radhi             PowhegPythiaEvtGen_P2012radHi_singletop_tchan_lept_top             #Sam Meehan (10/20) - taken from AMI
410019   23.751             1.0            1.0            stopt_radlo             PowhegPythiaEvtGen_P2012radLo_singletop_tchan_lept_antitop             #Sam Meehan (10/20) - taken from AMI
410020   26.387             1.0            1.0            stopt_radhi             PowhegPythiaEvtGen_P2012radHi_singletop_tchan_lept_antitop             #Sam Meehan (10/20) - taken from AMI
410025   2.052              1.0            1.0            stops                   PowhegPythiaEvtGen_P2012_SingleTopSchan_noAllHad_top               
410026   1.262              1.0            1.0            stops                   PowhegPythiaEvtGen_P2012_SingleTopSchan_noAllHad_antitop           
410062   32.384             1.0            1.0            stopWt_DS               PowhegPythiaEvtGen_P2012_Wt_DS_inclusive_top             #Sam Meehan (10/20) - taken from AMI
410063   32.35              1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_inclusive_antitop
410064   3.4133             1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_dilepton_top     
410065   3.3227             1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_dilepton_antitop 



#bb/cc->1mu, pT>15
361250   187710.0           1.0            1.0            bbTomu15                 Pythia8B_A14_NNPDF23LO_bbTomu15     
361251   58528.0            1.0            1.0            ccTomu15                 Pythia8B_A14_NNPDF23LO_ccTomu15     

# VBF inclusive samples
341566   2.208              1.0            1.0            VBFInclusive             PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH125_bb                   
341565   25.34              1.0            0.1999         GGFInclusive4J           PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH125_bb_EF4jets            
341564   25.34              1.0            1.0            GGFInclusive             PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH125_bb                    
342195   100.8              1.0            0.632          QCDZbbjjIncl             MadGraphPythia8EvtGen_A14NNPDF23_QCDZbbjj_Incl                     
342196   0.7348             1.0            0.682          EWKZbbjjIncl             MadGraphPythia8EvtGen_A14NNPDF23_EWKZbbjj_Incl                     

# vbf+gamma samples
341075   0.0154             1.0            1.0            jjaHbbHEFT125            MadGraphPythia8EvtGen_A14_CTEQ6LQ_jjaH_Hbb_HEFT_M125               
341074   0.08420            1.0            1.0            VBFjjaHbbSM              MadGraphPythia8EvtGen_A14_CTEQ6LQ_jjaH_Hbb_SM_M125                 
341076   452.7              1.0            1.0            bbjjaQCD                 MadGraphPythia8EvtGen_A14_CTEQ6LQ_bbjjaQCD                         
341077   6.778              1.0            1.0            ZbbjjaEWK                MadGraphPythia8EvtGen_A14_CTEQ6LQ_ZbbjjaEWK                        
341078   6.778              1.0            1.0            ZbbjjaQCD                MadGraphPythia8EvtGen_A14_CTEQ6LQ_ZbbjjaQCD                        
343388   0.06598            1.0            1.0            VBFjjaHbbSM              MGPy8EG_A14NNPDF23LO_Hbbajj_SM
343390   0.057899           1.0            1.0            ZbbjjaEWK                MGPy8EG_A14NNPDF23LO_Zbbajj_EWK
343391   2.6730             1.0            1.0            ZbbjjaQCD                MGPy8EG_A14NNPDF23LO_Zbbajj_QCD
343392   751.9              1.0            1.0            bbjjaQCD                 MGPy8EG_A14NNPDF23LO_bbajj_nonRes


# dibosons (AMI cross sections)
# 2015-11-25: add 0.91 scale factor for Sherpa diboson samples [Carlo Pandini]
# this accounts for the different EW parameters scheme used by Sherpa wrt the PDG (and Powheg) following PMG's recommendation
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/DibosonTaskforce#Theoretical_cross_sections
361081   25.995             0.91            1.0            WW                       Sherpa_CT10_WplvWmqq                                               
361082   25.974             0.91            1.0            WW                       Sherpa_CT10_WpqqWmlv                                               
361083   12.543             0.91            1.0            WZ                       Sherpa_CT10_WlvZqq                                                 
361084   3.758              0.91            1.0            WZ                       Sherpa_CT10_WqqZll                                                 
361085   7.4151             0.91            1.0            WZ                       Sherpa_CT10_WqqZvv                                                 
361086   16.590             0.91            0.14253        ZZ                       Sherpa_CT10_ZqqZll                                                 
361087   16.492             0.91            0.28096        ZZ                       Sherpa_CT10_ZqqZvv     
#Powheg+Pythia+EvtGen  (AMI cross sections)                                         
361600   10.631             1.0             1.0            WW_Pw                    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WWlvlv                                             
361601	 4.5023		    1.0             1.0            WZ_Pw 		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvll_mll4
361602	 2.7778		    1.0             1.0            WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvvv_mll4 		     
361603   1.2673		    1.0		    1.0 	   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZllll_mll4
361604   0.91795	    1.0		    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZvvll_mll4
361606   44.176 	    1.0             1.0            WW_Pw 		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WWlvqq
361607   3.2849             1.0             1.0            WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZqqll
361608	 5.7743 	    1.0 	    1.0		   WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZqqvv
361609	 10.099 	    1.0		    1.0		   WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvqq
361610 	 2.2739 	    1.0		    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZqqll
361611	 3.9448 	    1.0 	    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZvvqq

341312   1.0                1.0            1.0            ggH200ZZllqq             PwPy8EG_CT10_AZNLOCTEQ6L1_ggH200NW_ZZllqq                          
341320   1.0                1.0            1.0            ggH1000ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_ggH1000NW_ZZllqq                         
341325   1.0                1.0            1.0            ggH2000ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_ggH2000NW_ZZllqq                         
341331   1.0                1.0            1.0            VBFH200ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH200NW_ZZllqq                         
341339   1.0                1.0            1.0            VBFH1000ZZllqq           PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH1000NW_ZZllqq                        
341344   1.0                1.0            1.0            VBFH2000ZZllqq           PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH2000NW_ZZllqq                        

#madgraph for Z+jet
361500   1401.6             1.232          1.0            MadZee                   mc15_13TeV.361500.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np0       
361501   211.99             1.232          1.0            MadZee                   mc15_13TeV.361501.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np1       
361502   67.305             1.232          1.0            MadZee                   mc15_13TeV.361502.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np2       
361503   18.679             1.232          9.9696E-01     MadZee                   mc15_13TeV.361503.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np3       
361504   7.291              1.232          1.0            MadZee                   mc15_13TeV.361504.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np4       
361505   1402               1.232          1.0            MadZmumu                 mc15_13TeV.361505.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np0     
361506   211.95             1.232          1.0            MadZmumu                 mc15_13TeV.361506.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np1     
361507   67.353             1.232          1.0            MadZmumu                 mc15_13TeV.361507.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np2     
361508   18.633             1.232          1.0            MadZmumu                 mc15_13TeV.361508.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np3     
361509   7.3013             1.232          1.0            MadZmumu                 mc15_13TeV.361509.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np4     
361510   1397.8             1.232          1.0            MadZtautau               mc15_13TeV.361510.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np0   
361511   2.1140E+2          1.232          1.0            MadZtautau               mc15_13TeV.361511.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np1   
361512   67.176             1.232          1.0            MadZtautau               mc15_13TeV.361512.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np2   
361513   18.609             1.232          1.0            MadZtautau               mc15_13TeV.361513.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np3   
361514   7.2749             1.232          1.0            MadZtautau               mc15_13TeV.361514.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np4   
361515   7518.4             1.2283         1.0            MadZnunu                 mc15_13TeV.361515.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np0     
361516   1200.1             1.2283         1.0            MadZnunu                 mc15_13TeV.361516.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np1     
361517   387.16             1.2283         1.0            MadZnunu                 mc15_13TeV.361517.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np2     
361518   110.08             1.2283         1.0            MadZnunu                 mc15_13TeV.361518.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np3     
361519   43.389             1.2283         1.0            MadZnunu                 mc15_13TeV.361519.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np4     

#madgraph for W+jets
361520  13939.0         1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np0
361521  1894.0          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np1
361522  642.66          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np2
361523  179.18          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np3
361524  70.785          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np4
361525  13935.0         1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np0
361526  1893.3          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np1
361527  642.7           1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np2
361528  179.19          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np3
361529  70.761          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np4
361530  13920.0         1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np0
361531  1891.9          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np1
361532  641.87          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np2
361533  179.21          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np3
361534  71.012          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np4

#monoWjj and monoZjj
303894   0.0932             1.0            1.0            dmAZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Zhad_DM50_MM95               
303895   0.0067838          1.0            1.0            dmAZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Zhad_DM500_MM995             
303896   118.45             1.0            1.0            dmVZhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM10                
303897   4.7855             1.0            1.0            dmVZhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM100               
303898   0.6474             1.0            1.0            dmVZhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM300               
303899   0.001638           1.0            1.0            dmVZhadDM1MM2000         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM2000              
303901   4.781              1.0            1.0            dmVZhadDM10MM100         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM100              
303902   0.00000019308      1.0            1.0            dmVZhadDM10MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM10000            
303903   0.071823           1.0            1.0            dmVZhadDM50MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM10               
303904   0.4039             1.0            1.0            dmVZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM95               
303905   0.64358            1.0            1.0            dmVZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM300              
303906   0.0068938          1.0            1.0            dmVZhadDM150MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM10              
303907   0.095625           1.0            1.0            dmVZhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM295             
303908   0.024815           1.0            1.0            dmVZhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM1000            
303909   0.00016593         1.0            1.0            dmVZhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM10              
303910   0.0052253          1.0            1.0            dmVZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM995             
303911   0.0015388          1.0            1.0            dmVZhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM2000            
303912   0.00000010978      1.0            1.0            dmVZhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM10000           
303913   0.0000064578       1.0            1.0            dmVZhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM10             
303914   0.0000094693       1.0            1.0            dmVZhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM1000           
303915   0.00032993         1.0            1.0            dmVZhadDM1000MM1995      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM1995           
303916   0.2577             1.0            1.0            dmAWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Whad_DM50_MM95               
303917   0.0011638          1.0            1.0            dmAWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Whad_DM500_MM995             
303918   337.3              1.0            1.0            dmVWhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM10                
303919   13.215             1.0            1.0            dmVWhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM100               
303920   1.787              1.0            1.0            dmVWhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM300               
303921   0.0045373          1.0            1.0            dmVWhadDM1MM2000         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM2000              
303922   3.3985             1.0            1.0            dmVWhadDM10MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM10               
303923   13.183             1.0            1.0            dmVWhadDM10MM100         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM100              
303924   0.00000052645      1.0            1.0            dmVWhadDM10MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM10000            
303925   0.1986             1.0            1.0            dmVWhadDM50MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM10               
303926   1.1198             1.0            1.0            dmVWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM95               
303927   1.7758             1.0            1.0            dmVWhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM300              
303928   0.01888            1.0            1.0            dmVWhadDM150MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM10              
303929   0.26335            1.0            1.0            dmVWhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM295             
303930   0.067865           1.0            1.0            dmVWhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM1000            
303931   0.00045608         1.0            1.0            dmVWhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303932   0.014305           1.0            1.0            dmVWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM995             
303933   0.0042648          1.0            1.0            dmVWhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM2000            
303934   0.00000029798      1.0            1.0            dmVWhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM10000           
303935   0.000017593        1.0            1.0            dmVWhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM10             
303936   0.00002588         1.0            1.0            dmVWhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM1000           
303937   0.00091338         1.0            1.0            dmVWhadDM1000MM1995      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM1995           
303938   14695.0            1.0            1.0            dmVWhadConDM1MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM10             
303939   136.05             1.0            1.0            dmVWhadConDM1MM100       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM100            
303940   15.783             1.0            1.0            dmVWhadConDM1MM300       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM300            
303941   0.062798           1.0            1.0            dmVWhadConDM1MM2000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM2000           
303942   58.013             1.0            1.0            dmVWhadConDM10MM10       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM10            
303943   135.98             1.0            1.0            dmVWhadConDM10MM100      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM100             #Sam Meehan (10/20) - taken from AMI
303944   0.0000066693       1.0            1.0            dmVWhadConDM10MM10000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM10000         
303945   1.844              1.0            1.0            dmVWhadConDM50MM10       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM10            
303946   10.91              1.0            1.0            dmVWhadConDM50MM95       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM95            
303947   15.685             1.0            1.0            dmVWhadConDM50MM300      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
303948   0.18103            1.0            1.0            dmVWhadConDM150MM10      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM10           
303949   2.3565             1.0            1.0            dmVWhadConDM150MM295     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM295          
303950   0.7969             1.0            1.0            dmVWhadConDM150MM1000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM1000         
303951   0.0058525          1.0            1.0            dmVWhadConDM500MM10      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM10           
303952   0.17213            1.0            1.0            dmVWhadConDM500MM995     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303953   0.059735           1.0            1.0            dmVWhadConDM500MM2000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM2000         
303955   0.00025635         1.0            1.0            dmVWhadConDM1000MM10     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM10          
303954   4.2475e-06         1.0            1.0            dmVWhadConDM500MM10000   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303956   0.00037585         1.0            1.0            dmVWhadConDM1000MM1000   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM1000        
303957   0.012933           1.0            1.0            dmVWhadConDM1000MM1995   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM1995             #Sam Meehan (10/20) - taken from AMI
303958   0.000001065        1.0            1.0            ZZxxDM1                  MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM1                         
303959   0.0000010583       1.0            1.0            ZZxxDM10                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM10                        
303960   1.0203e-06         1.0            1.0            ZZxxDM50                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM50             #Sam Meehan (10/20) - taken from AMI
303961   0.00000083623      1.0            1.0            ZZxxDM150                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM150                       
303962   0.0000002932       1.0            1.0            ZZxxDM500                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM500                       
303963   0.000000053878     1.0            1.0            ZZxxDM1000               MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM1000                      
303964   0.0000025708       1.0            1.0            WWxxDM1                  MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM1                         
303965   0.0000025565       1.0            1.0            WWxxDM10                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM10                        
303966   0.0000024663       1.0            1.0            WWxxDM50                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM50                        
303967   2.0295e-06         1.0            1.0            WWxxDM150                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM150             #Sam Meehan (10/20) - taken from AMI
303968   0.0000007025       1.0            1.0            WWxxDM500                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM500                         
303970   0.00004085         1.0            1.0            dmPZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Zhad_DM50_MM95               
303972   0.0054463          1.0            1.0            dmSZhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1_MM10                
303974   0.000013118        1.0            1.0            dmSZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM95               
303975   0.00012448         1.0            1.0            dmSZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM300              
303976   0.00000000001181   1.0            1.0            dmSZhadDM50MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM10000            
303977   0.0000017085       1.0            1.0            dmSZhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM150_MM295             
303979   2.6635e-09         1.0            1.0            dmSZhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303980   2.6e-08            1.0            1.0            dmSZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303981   1.7603e-12         1.0            1.0            dmSZhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303982   2.6333e-11         1.0            1.0            dmSZhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1000_MM10             #Sam Meehan (10/20) - taken from AMI
303983   3.74e-11           1.0            1.0            dmSZhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1000_MM1000             #Sam Meehan (10/20) - taken from AMI
303984   2.2145e-05         1.0            1.0            dmPWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Whad_DM50_MM95             #Sam Meehan (10/20) - taken from AMI
303985   1.603e-07          1.0            1.0            dmPWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Whad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303986   0.0027515          1.0            1.0            dmSWhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1_MM10             #Sam Meehan (10/20) - taken from AMI
303987   0.00042698         1.0            1.0            dmSWhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1_MM100             #Sam Meehan (10/20) - taken from AMI
303988   7.1023e-06         1.0            1.0            dmSWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM95             #Sam Meehan (10/20) - taken from AMI
303989   6.7418e-05         1.0            1.0            dmSWhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
303990   1.0378e-11         1.0            1.0            dmSWhadDM50MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM10000             #Sam Meehan (10/20) - taken from AMI
303991   9.7298e-07         1.0            1.0            dmSWhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM150_MM295             #Sam Meehan (10/20) - taken from AMI
303992   8.9823e-07         1.0            1.0            dmSWhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM150_MM1000             #Sam Meehan (10/20) - taken from AMI
303993   2.8635e-09         1.0            1.0            dmSWhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303994   2.316e-08          1.0            1.0            dmSWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303995   2.972e-12          1.0            1.0            dmSWhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303996   6.8598e-11         1.0            1.0            dmSWhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1000_MM10             #Sam Meehan (10/20) - taken from AMI
303997   9.4153e-11         1.0            1.0            dmSWhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1000_MM1000             #Sam Meehan (10/20) - taken from AMI
303998   0.58488            1.0            1.0            dmTZhadDM1MM50           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM50             #Sam Meehan (10/20) - taken from AMI
303999   0.022415           1.0            1.0            dmTZhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM300             #Sam Meehan (10/20) - taken from AMI
304000   0.0065743          1.0            1.0            dmTZhadDM1MM500          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM500             #Sam Meehan (10/20) - taken from AMI
304001   0.25843            1.0            1.0            dmTZhadDM50MM55          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM50_MM55             #Sam Meehan (10/20) - taken from AMI
304002   0.019923           1.0            1.0            dmTZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
304003   0.00064378         1.0            1.0            dmTZhadDM500MM550        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM500_MM550             #Sam Meehan (10/20) - taken from AMI
304004   3.8533e-05         1.0            1.0            dmTZhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM500_MM2000             #Sam Meehan (10/20) - taken from AMI
304005   2.4573e-05         1.0            1.0            dmTZhadDM1000MM1100      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1000_MM1100             #Sam Meehan (10/20) - taken from AMI
304006   1.8618             1.0            1.0            dmTWhadDM1MM50           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM50             #Sam Meehan (10/20) - taken from AMI
304007   0.0684             1.0            1.0            dmTWhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM300             #Sam Meehan (10/20) - taken from AMI
303900    1.2353            1.0            1.0            dmVZhadDM10MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM10             #Sam Meehan (10/20) - taken from AMI
303969    0.00000012778     1.0            1.0            WWxxDM1000               MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM1000             #Sam Meehan (10/20) - taken from AMI
303971    0.000000195       1.0            1.0            dmPZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Zhad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303973    0.00078128        1.0            1.0            dmSZhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1_MM100             #Sam Meehan (10/20) - taken from AMI
303978    0.0000011685      1.0            1.0            dmSZhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM150_MM1000             #Sam Meehan (10/20) - taken from AMI

# monoHbb - Added by Sam Meehan - values taken from AMI
304008  1.0    1.0     1.0      dmTWhadDM1MM500     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.020073            
304009  1.0    1.0     1.0      dmTWhadDM50MM55     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM50_MM55             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.81923             
304010  1.0    1.0     1.0      dmTWhadDM50MM300     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.061693            
304011  1.0    1.0     1.0      dmTWhadDM500MM550     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM500_MM550             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0020233           
304012  1.0    1.0     1.0      dmTWhadDM500MM2000     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM500_MM2000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0001205           
304013  1.0    1.0     1.0      dmTWhadDM1000MM1100     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1000_MM1100             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.6893e-05          

304022  1.0    1.0     1.0  xxhhsbbmx65l100       MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx65_l100               OldCRossSection = 0.000000034631	  
304023  1.0    1.0     1.0  xxhhsbbmx100l100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx100_l100               OldCRossSection = 0.0000000016074	  
304024  1.0    1.0     1.0  xxhhsbbmx500l100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx500_l100               OldCRossSection = 0.0000000000006887  
304025  1.0    1.0     1.0  xxhhsbbmx1000l100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx1000_l100               OldCRossSection = 0.000000000000004393
304026  1.0    1.0     1.0  xxhhg5bbmx65L100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx65_L100               OldCRossSection = 0.0000092671	      
304027  1.0    1.0     1.0  xxhhg5bbmx100L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx100_L100               OldCRossSection = 0.0000016285	      
304028  1.0    1.0     1.0  xxhhg5bbmx500L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx500_L100               OldCRossSection = 0.00000001261	      
304029  1.0    1.0     1.0  xxhhg5bbmx1000L100    MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx1000_L100               OldCRossSection = 0.00000000026596	  
304030  1.0    1.0     1.0  xdxhDhbbmx65L100      MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx65_L100               OldCRossSection = 0.000063743	      
304031  1.0    1.0     1.0  xdxhDhbbmx100L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx100_L100               OldCRossSection = 0.000045923	      
304032  1.0    1.0     1.0  xdxhDhbbmx500L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx500_L100               OldCRossSection = 0.0000034443	      
304033  1.0    1.0     1.0  xdxhDhbbmx1000L100    MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx1000_L100               OldCRossSection = 0.00000022907	      
304034  1.0    1.0     1.0  xgxFhDhbbmx1L200      MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx1_L200               OldCRossSection = 0.00040912	      
304035  1.0    1.0     1.0  xgxFhDhbbmx65L200     MGPy8EG_A14NNPDF23LO_xgxFhDh_bb_mx65_L200
304036  1.0    1.0     1.0  xgxFhDhbbmx100L200    MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx100_L200               OldCRossSection = 0.00038383	      
304037  1.0    1.0     1.0  xgxFhDhbbmx500L200    MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx500_L200               OldCRossSection = 0.00016601	      
304038  1.0    1.0     1.0  xgxFhDhbbmx1000L200   MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx1000_L200               OldCRossSection = 0.000040566         

304054  1.0        1.0     1.0      shxxbbms10mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx1               OldCRossSection = 2.8813              
304055  1.0        1.0     1.0      shxxbbms20mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms20_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.7707              
304056  1.0        1.0     1.0      shxxbbms50mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms50_mx1               OldCRossSection = 2.6071              
304057  1.0        1.0     1.0      shxxbbms100mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms100_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4913              
304058  1.0        1.0     1.0      shxxbbms200mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms200_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3146              
304059  1.0        1.0     1.0      shxxbbms300mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms300_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.2801              
304060  1.0        1.0     1.0      shxxbbms500mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms500_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.8108              
304061  1.0        1.0     1.0      shxxbbms1000mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.9708              
304062  1.0        1.0     1.0      shxxbbms2000mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms2000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.3245              
304063  1.0        1.0     1.0      shxxbbms10000mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4994              
304064  1.0        1.0     1.0      shxxbbms10mx10           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4137              
304065  1.0        1.0     1.0      shxxbbms15mx10           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms15_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4141              
304066  1.0        1.0     1.0      shxxbbms10mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.54136             
304067  1.0        1.0     1.0      shxxbbms50mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms50_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.5389              
304068  1.0        1.0     1.0      shxxbbms95mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms95_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.53223             
304069  1.0        1.0     1.0      shxxbbms10mx150          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3134e-06          
304070  1.0        1.0     1.0      shxxbbms200mx150         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms200_mx150               OldCRossSection = 3.6903e-06          
304071  1.0        1.0     1.0      shxxbbms295mx150         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms295_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.1176e-05          
304072  1.0        1.0     1.0      shxxbbms10mx500          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.1488e-09          
304073  1.0        1.0     1.0      shxxbbms500mx500         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms500_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5773e-09          
304074  1.0        1.0     1.0      shxxbbms995mx500         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms995_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3478e-07          
304075  1.0        1.0     1.0      shxxbbms10mx1000         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.5304e-11          
304076  1.0        1.0     1.0      shxxbbms1000mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1000_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.002e-11           
304077  1.0        1.0     1.0      shxxbbms1995mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1995_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.4224e-09          
304078  1.0        1.0     1.0      zphxxbbmzp10mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx1               OldCRossSection = 2.6374              
304079  1.0        1.0     1.0      zphxxbbmzp20mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp20_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.7514              
304080  1.0        1.0     1.0      zphxxbbmzp50mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp50_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.2878              
304081  1.0        1.0     1.0      zphxxbbmzp100mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp100_mx1               OldCRossSection = 3.2002              
304082  1.0        1.0     1.0      zphxxbbmzp200mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp200_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.6175              
304083  1.0        1.0     1.0      zphxxbbmzp300mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp300_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.2793              
304084  1.0        1.0     1.0      zphxxbbmzp500mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp500_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.061               
304085  1.0        1.0     1.0      zphxxbbmzp1000mx1        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1000_mx1               OldCRossSection = 1.813e-01           
304086  1.0        1.0     1.0      zphxxbbmzp2000mx1        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp2000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.011168            
304087  1.0        1.0     1.0      zphxxbbmzp10000mx1       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.5957e-08          
304088  1.0        1.0     1.0      zphxxbbmzp10mx10         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.020958            
304089  1.0        1.0     1.0      zphxxbbmzp15mx10         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp15_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.073227            
304090  1.0        1.0     1.0      zphxxbbmzp10mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0003589           
304091  1.0        1.0     1.0      zphxxbbmzp50mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp50_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.012571            
304092  1.0        1.0     1.0      zphxxbbmzp95mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp95_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.3096              
304093  1.0        1.0     1.0      zphxxbbmzp10mx150        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.476e-06           
304094  1.0        1.0     1.0      zphxxbbmzp200mx150       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp200_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0055396           
304095  1.0        1.0     1.0      zphxxbbmzp295mx150       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp295_mx150               OldCRossSection = 1.7682e-01          
304096  1.0        1.0     1.0      zphxxbbmzp10mx500        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.7128e-09          
304097  1.0        1.0     1.0      zphxxbbmzp500mx500       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp500_mx500               OldCRossSection = 3.5184e-05          
304098  1.0        1.0     1.0      zphxxbbmzp995mx500       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp995_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.010015            
304099  1.0        1.0     1.0      zphxxbbmzp10mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx1000               OldCRossSection = 4.6597e-11          
304100  1.0        1.0     1.0      zphxxbbmzp1000mx1000     MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1000_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 9.2583e-07          
304101  1.0        1.0     1.0      zphxxbbmzp1995mx1000     MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1995_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00054652          
304102  1.0        1.0     1.0      zp2hdmbbmzp600mA300      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp600_mA300               OldCRossSection = 2.4148e-03          
304103  1.0        1.0     1.0      zp2hdmbbmzp600mA400      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp600_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00054273          
304104  1.0        1.0     1.0      zp2hdmbbmzp800mA300      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0015131           
304105  1.0        1.0     1.0      zp2hdmbbmzp800mA400      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA400               OldCRossSection = 8.099e-04           
304106  1.0        1.0     1.0      zp2hdmbbmzp800mA500      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00017132          
304107  1.0        1.0     1.0      zp2hdmbbmzp800mA600      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.5334e-05          
304108  1.0        1.0     1.0      zp2hdmbbmzp1000mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00078839          
304109  1.0        1.0     1.0      zp2hdmbbmzp1000mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0005233           
304110  1.0        1.0     1.0      zp2hdmbbmzp1000mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00016296          
304111  1.0        1.0     1.0      zp2hdmbbmzp1000mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5002e-05          
304112  1.0        1.0     1.0      zp2hdmbbmzp1000mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA700               OldCRossSection = 1.1755e-05          
304113  1.0        1.0     1.0      zp2hdmbbmzp1000mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.2736e-06          
304114  1.0        1.0     1.0      zp2hdmbbmzp1200mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00041488          
304115  1.0        1.0     1.0      zp2hdmbbmzp1200mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA400               OldCRossSection = 3.0282e-04          
304116  1.0        1.0     1.0      zp2hdmbbmzp1200mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00011017          
304117  1.0        1.0     1.0      zp2hdmbbmzp1200mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.8347e-05          
304118  1.0        1.0     1.0      zp2hdmbbmzp1200mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA700             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.343e-05           
304119  1.0        1.0     1.0      zp2hdmbbmzp1200mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.594e-06           
304120  1.0        1.0     1.0      zp2hdmbbmzp1400mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0002265           
304121  1.0        1.0     1.0      zp2hdmbbmzp1400mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00017377          
304122  1.0        1.0     1.0      zp2hdmbbmzp1400mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA500               OldCRossSection = 6.8921e-05          
304123  1.0        1.0     1.0      zp2hdmbbmzp1400mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA600               OldCRossSection = 2.6999e-05          
304124  1.0        1.0     1.0      zp2hdmbbmzp1400mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA700               OldCRossSection = 1.1072e-05          
304125  1.0        1.0     1.0      zp2hdmbbmzp1400mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5057e-06          







# HVT samples added by Daniel Buescher
# dq2-ls mc15_13TeV.*.MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_*.EVNT*/
# set all to 1 pb (should incorporate W/Z BRs)
301388   1.0                1.0            1.0            HVTWZqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2000        
301389   1.0                1.0            1.0            HVTWZlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2000        
301390   1.0                1.0            1.0            HVTWZllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2000        
301391   1.0                1.0            1.0            HVTWZvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2000        
301392   1.0                1.0            1.0            HVTWZlvll2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2000        
301393   1.0                1.0            1.0            HVTWHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2000        
301394   1.0                1.0            1.0            HVTWHlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2000        
301395   1.0                1.0            1.0            HVTZHllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2000        
301396   1.0                1.0            1.0            HVTZHvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2000        
302091   1.0                1.0            1.0            HVTWWqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0500        
302092   1.0                1.0            1.0            HVTWWqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0600        
302093   1.0                1.0            1.0            HVTWWqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0700        
302094   1.0                1.0            1.0            HVTWWqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0800        
302095   1.0                1.0            1.0            HVTWWqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0900        
302096   1.0                1.0            1.0            HVTWWqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1000        
302097   1.0                1.0            1.0            HVTWWqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1100        
302098   1.0                1.0            1.0            HVTWWqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1200        
302099   1.0                1.0            1.0            HVTWWqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1300        
302100   1.0                1.0            1.0            HVTWWqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1400        
302101   1.0                1.0            1.0            HVTWWqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1500        
302102   1.0                1.0            1.0            HVTWWqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1600        
302103   1.0                1.0            1.0            HVTWWqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1700        
302104   1.0                1.0            1.0            HVTWWqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1800        
302105   1.0                1.0            1.0            HVTWWqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1900        
302106   1.0                1.0            1.0            HVTWWqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2000        
302107   1.0                1.0            1.0            HVTWWqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2200        
302108   1.0                1.0            1.0            HVTWWqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2400        
302109   1.0                1.0            1.0            HVTWWqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2600        
302110   1.0                1.0            1.0            HVTWWqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2800        
302111   1.0                1.0            1.0            HVTWWqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m3000        
302112   1.0                1.0            1.0            HVTWWqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m3500        
302113   1.0                1.0            1.0            HVTWWqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m4000        
302114   1.0                1.0            1.0            HVTWWqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m4500        
302115   1.0                1.0            1.0            HVTWWqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m5000        
302116   1.0                1.0            1.0            HVTWWlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0500        
302117   1.0                1.0            1.0            HVTWWlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0600        
302118   1.0                1.0            1.0            HVTWWlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0700        
302119   1.0                1.0            1.0            HVTWWlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0800        
302120   1.0                1.0            1.0            HVTWWlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0900        
302121   1.0                1.0            1.0            HVTWWlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1000        
302122   1.0                1.0            1.0            HVTWWlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1100        
302123   1.0                1.0            1.0            HVTWWlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1200        
302124   1.0                1.0            1.0            HVTWWlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1300        
302125   1.0                1.0            1.0            HVTWWlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1400        
302126   1.0                1.0            1.0            HVTWWlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1500        
302127   1.0                1.0            1.0            HVTWWlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1600        
302128   1.0                1.0            1.0            HVTWWlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1700        
302129   1.0                1.0            1.0            HVTWWlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1800        
302130   1.0                1.0            1.0            HVTWWlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1900        
302131   1.0                1.0            1.0            HVTWWlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2000        
302132   1.0                1.0            1.0            HVTWWlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2200        
302133   1.0                1.0            1.0            HVTWWlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2400        
302134   1.0                1.0            1.0            HVTWWlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2600        
302135   1.0                1.0            1.0            HVTWWlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2800        
302136   1.0                1.0            1.0            HVTWWlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m3000        
302137   1.0                1.0            1.0            HVTWWlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m3500        
302138   1.0                1.0            1.0            HVTWWlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m4000        
302139   1.0                1.0            1.0            HVTWWlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m4500        
302140   1.0                1.0            1.0            HVTWWlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m5000        
302141   1.0                1.0            1.0            HVTWWlvlv500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0500        
302143   1.0                1.0            1.0            HVTWWlvlv700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0700        
302144   1.0                1.0            1.0            HVTWWlvlv800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0800        
302145   1.0                1.0            1.0            HVTWWlvlv900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0900        
302146   1.0                1.0            1.0            HVTWWlvlv1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1000        
302147   1.0                1.0            1.0            HVTWWlvlv1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1100        
302148   1.0                1.0            1.0            HVTWWlvlv1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1200        
302149   1.0                1.0            1.0            HVTWWlvlv1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1300        
302150   1.0                1.0            1.0            HVTWWlvlv1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1400        
302151   1.0                1.0            1.0            HVTWWlvlv1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1500        
302152   1.0                1.0            1.0            HVTWWlvlv1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1600        
302153   1.0                1.0            1.0            HVTWWlvlv1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1700        
302154   1.0                1.0            1.0            HVTWWlvlv1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1800        
302155   1.0                1.0            1.0            HVTWWlvlv1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1900        
302156   1.0                1.0            1.0            HVTWWlvlv2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2000        
302157   1.0                1.0            1.0            HVTWWlvlv2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2200        
302158   1.0                1.0            1.0            HVTWWlvlv2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2400        
302159   1.0                1.0            1.0            HVTWWlvlv2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2600        
302160   1.0                1.0            1.0            HVTWWlvlv2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2800        
302161   1.0                1.0            1.0            HVTWWlvlv3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m3000        
302162   1.0                1.0            1.0            HVTWWlvlv3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m3500        
302163   1.0                1.0            1.0            HVTWWlvlv4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m4000        
302164   1.0                1.0            1.0            HVTWWlvlv4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m4500        
302165   1.0                1.0            1.0            HVTWWlvlv5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m5000        
302166   1.0                1.0            1.0            HVTWZqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0500        
302167   1.0                1.0            1.0            HVTWZqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0600        
302168   1.0                1.0            1.0            HVTWZqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0700        
302169   1.0                1.0            1.0            HVTWZqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0800        
302170   1.0                1.0            1.0            HVTWZqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0900        
302171   1.0                1.0            1.0            HVTWZqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1000        
302172   1.0                1.0            1.0            HVTWZqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1100        
302173   1.0                1.0            1.0            HVTWZqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1200        
302174   1.0                1.0            1.0            HVTWZqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1300        
302175   1.0                1.0            1.0            HVTWZqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1400        
302176   1.0                1.0            1.0            HVTWZqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1500        
302177   1.0                1.0            1.0            HVTWZqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1600        
302178   1.0                1.0            1.0            HVTWZqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1700        
302179   1.0                1.0            1.0            HVTWZqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1800        
302180   1.0                1.0            1.0            HVTWZqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1900        
302181   1.0                1.0            1.0            HVTWZqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2000        
302182   1.0                1.0            1.0            HVTWZqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2200        
302183   1.0                1.0            1.0            HVTWZqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2400        
302184   1.0                1.0            1.0            HVTWZqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2600        
302185   1.0                1.0            1.0            HVTWZqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2800        
302186   1.0                1.0            1.0            HVTWZqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m3000        
302187   1.0                1.0            1.0            HVTWZqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m3500        
302188   1.0                1.0            1.0            HVTWZqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m4000        
302189   1.0                1.0            1.0            HVTWZqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m4500        
302190   1.0                1.0            1.0            HVTWZqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m5000        
302191   1.0                1.0            1.0            HVTWZlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0500        
302192   1.0                1.0            1.0            HVTWZlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0600        
302193   1.0                1.0            1.0            HVTWZlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0700        
302194   1.0                1.0            1.0            HVTWZlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0800        
302195   1.0                1.0            1.0            HVTWZlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0900        
302196   1.0                1.0            1.0            HVTWZlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1000        
302197   1.0                1.0            1.0            HVTWZlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1100        
302198   1.0                1.0            1.0            HVTWZlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1200        
302199   1.0                1.0            1.0            HVTWZlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1300        
302200   1.0                1.0            1.0            HVTWZlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1400        
302201   1.0                1.0            1.0            HVTWZlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1500        
302202   1.0                1.0            1.0            HVTWZlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1600        
302203   1.0                1.0            1.0            HVTWZlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1700        
302204   1.0                1.0            1.0            HVTWZlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1800        
302205   1.0                1.0            1.0            HVTWZlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1900        
302206   1.0                1.0            1.0            HVTWZlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2000        
302207   1.0                1.0            1.0            HVTWZlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2200        
302208   1.0                1.0            1.0            HVTWZlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2400        
302209   1.0                1.0            1.0            HVTWZlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2600        
302210   1.0                1.0            1.0            HVTWZlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2800        
302211   1.0                1.0            1.0            HVTWZlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m3000        
302212   1.0                1.0            1.0            HVTWZlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m3500        
302213   1.0                1.0            1.0            HVTWZlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m4000        
302214   1.0                1.0            1.0            HVTWZlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m4500        
302215   1.0                1.0            1.0            HVTWZlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m5000        
302216   1.0                1.0            1.0            HVTWZllqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0500        
302217   1.0                1.0            1.0            HVTWZllqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0600        
302218   1.0                1.0            1.0            HVTWZllqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0700        
302219   1.0                1.0            1.0            HVTWZllqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0800        
302220   1.0                1.0            1.0            HVTWZllqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0900        
302221   1.0                1.0            1.0            HVTWZllqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1000        
302222   1.0                1.0            1.0            HVTWZllqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1100        
302223   1.0                1.0            1.0            HVTWZllqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1200        
302224   1.0                1.0            1.0            HVTWZllqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1300        
302225   1.0                1.0            1.0            HVTWZllqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1400        
302226   1.0                1.0            1.0            HVTWZllqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1500        
302227   1.0                1.0            1.0            HVTWZllqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1600        
302228   1.0                1.0            1.0            HVTWZllqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1700        
302229   1.0                1.0            1.0            HVTWZllqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1800        
302230   1.0                1.0            1.0            HVTWZllqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1900        
302231   1.0                1.0            1.0            HVTWZllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2000        
302232   1.0                1.0            1.0            HVTWZllqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2200        
302233   1.0                1.0            1.0            HVTWZllqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2400        
302234   1.0                1.0            1.0            HVTWZllqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2600        
302235   1.0                1.0            1.0            HVTWZllqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2800        
302236   1.0                1.0            1.0            HVTWZllqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m3000        
302237   1.0                1.0            1.0            HVTWZllqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m3500        
302238   1.0                1.0            1.0            HVTWZllqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m4000        
302239   1.0                1.0            1.0            HVTWZllqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m4500        
302240   1.0                1.0            1.0            HVTWZllqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m5000        
302241   1.0                1.0            1.0            HVTWZvvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0500        
302242   1.0                1.0            1.0            HVTWZvvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0600        
302243   1.0                1.0            1.0            HVTWZvvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0700        
302244   1.0                1.0            1.0            HVTWZvvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0800        
302245   1.0                1.0            1.0            HVTWZvvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0900        
302246   1.0                1.0            1.0            HVTWZvvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1000        
302247   1.0                1.0            1.0            HVTWZvvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1100        
302248   1.0                1.0            1.0            HVTWZvvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1200        
302249   1.0                1.0            1.0            HVTWZvvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1300        
302250   1.0                1.0            1.0            HVTWZvvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1400        
302251   1.0                1.0            1.0            HVTWZvvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1500        
302252   1.0                1.0            1.0            HVTWZvvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1600        
302253   1.0                1.0            1.0            HVTWZvvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1700        
302254   1.0                1.0            1.0            HVTWZvvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1800        
302255   1.0                1.0            1.0            HVTWZvvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1900        
302256   1.0                1.0            1.0            HVTWZvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2000        
302257   1.0                1.0            1.0            HVTWZvvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2200        
302258   1.0                1.0            1.0            HVTWZvvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2400        
302259   1.0                1.0            1.0            HVTWZvvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2600        
302260   1.0                1.0            1.0            HVTWZvvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2800        
302261   1.0                1.0            1.0            HVTWZvvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m3000        
302262   1.0                1.0            1.0            HVTWZvvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m3500        
302263   1.0                1.0            1.0            HVTWZvvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m4000        
302264   1.0                1.0            1.0            HVTWZvvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m4500        
302265   1.0                1.0            1.0            HVTWZvvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m5000        
302266   1.0                1.0            1.0            HVTWZlvll500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0500        
302267   1.0                1.0            1.0            HVTWZlvll600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0600        
302268   1.0                1.0            1.0            HVTWZlvll700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0700        
302269   1.0                1.0            1.0            HVTWZlvll800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0800        
302270   1.0                1.0            1.0            HVTWZlvll900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0900        
302271   1.0                1.0            1.0            HVTWZlvll1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1000        
302272   1.0                1.0            1.0            HVTWZlvll1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1100        
302273   1.0                1.0            1.0            HVTWZlvll1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1200        
302274   1.0                1.0            1.0            HVTWZlvll1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1300        
302275   1.0                1.0            1.0            HVTWZlvll1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1400        
302276   1.0                1.0            1.0            HVTWZlvll1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1500        
302277   1.0                1.0            1.0            HVTWZlvll1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1600        
302278   1.0                1.0            1.0            HVTWZlvll1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1700        
302279   1.0                1.0            1.0            HVTWZlvll1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1800        
302280   1.0                1.0            1.0            HVTWZlvll1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1900        
302281   1.0                1.0            1.0            HVTWZlvll2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2000        
302282   1.0                1.0            1.0            HVTWZlvll2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2200        
302283   1.0                1.0            1.0            HVTWZlvll2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2400        
302284   1.0                1.0            1.0            HVTWZlvll2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2600        
302285   1.0                1.0            1.0            HVTWZlvll2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2800        
302286   1.0                1.0            1.0            HVTWZlvll3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m3000        
302287   1.0                1.0            1.0            HVTWZlvll3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m3500        
302288   1.0                1.0            1.0            HVTWZlvll4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m4000        
302289   1.0                1.0            1.0            HVTWZlvll4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m4500        
302290   1.0                1.0            1.0            HVTWZlvll5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m5000        
302291   1.0                1.0            1.0            HVTWZlvvv500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0500        
302292   1.0                1.0            1.0            HVTWZlvvv600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0600        
302293   1.0                1.0            1.0            HVTWZlvvv700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0700        
302294   1.0                1.0            1.0            HVTWZlvvv800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0800        
302295   1.0                1.0            1.0            HVTWZlvvv900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0900        
302296   1.0                1.0            1.0            HVTWZlvvv1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1000        
302297   1.0                1.0            1.0            HVTWZlvvv1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1100        
302298   1.0                1.0            1.0            HVTWZlvvv1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1200        
302299   1.0                1.0            1.0            HVTWZlvvv1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1300        
302300   1.0                1.0            1.0            HVTWZlvvv1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1400        
302301   1.0                1.0            1.0            HVTWZlvvv1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1500        
302302   1.0                1.0            1.0            HVTWZlvvv1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1600        
302303   1.0                1.0            1.0            HVTWZlvvv1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1700        
302304   1.0                1.0            1.0            HVTWZlvvv1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1800        
302305   1.0                1.0            1.0            HVTWZlvvv1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1900        
302306   1.0                1.0            1.0            HVTWZlvvv2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2000        
302307   1.0                1.0            1.0            HVTWZlvvv2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2200        
302308   1.0                1.0            1.0            HVTWZlvvv2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2400        
302309   1.0                1.0            1.0            HVTWZlvvv2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2600        
302310   1.0                1.0            1.0            HVTWZlvvv2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2800        
302311   1.0                1.0            1.0            HVTWZlvvv3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m3000        
302312   1.0                1.0            1.0            HVTWZlvvv3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m3500        
302313   1.0                1.0            1.0            HVTWZlvvv4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m4000        
302314   1.0                1.0            1.0            HVTWZlvvv4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m4500        
302315   1.0                1.0            1.0            HVTWZlvvv5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m5000        
302316   1.0                1.0            1.0            HVTWHqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0500        
302317   1.0                1.0            1.0            HVTWHqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0600        
302318   1.0                1.0            1.0            HVTWHqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0700        
302319   1.0                1.0            1.0            HVTWHqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0800        
302320   1.0                1.0            1.0            HVTWHqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0900        
302321   1.0                1.0            1.0            HVTWHqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1000        
302322   1.0                1.0            1.0            HVTWHqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1100        
302323   1.0                1.0            1.0            HVTWHqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1200        
302324   1.0                1.0            1.0            HVTWHqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1300        
302325   1.0                1.0            1.0            HVTWHqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1400        
302326   1.0                1.0            1.0            HVTWHqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1500        
302327   1.0                1.0            1.0            HVTWHqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1600        
302328   1.0                1.0            1.0            HVTWHqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1700        
302329   1.0                1.0            1.0            HVTWHqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1800        
302330   1.0                1.0            1.0            HVTWHqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1900        
302331   1.0                1.0            1.0            HVTWHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2000        
302332   1.0                1.0            1.0            HVTWHqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2200        
302333   1.0                1.0            1.0            HVTWHqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2400        
302334   1.0                1.0            1.0            HVTWHqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2600        
302335   1.0                1.0            1.0            HVTWHqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2800        
302336   1.0                1.0            1.0            HVTWHqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m3000        
302337   1.0                1.0            1.0            HVTWHqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m3500        
302338   1.0                1.0            1.0            HVTWHqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m4000        
302339   1.0                1.0            1.0            HVTWHqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m4500        
302340   1.0                1.0            1.0            HVTWHqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m5000        
302341   1.0                1.0            1.0            HVTWHlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0500        
302342   1.0                1.0            1.0            HVTWHlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0600        
302343   1.0                1.0            1.0            HVTWHlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0700        
302344   1.0                1.0            1.0            HVTWHlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0800        
302345   1.0                1.0            1.0            HVTWHlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0900        
302346   1.0                1.0            1.0            HVTWHlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1000        
302347   1.0                1.0            1.0            HVTWHlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1100        
302348   1.0                1.0            1.0            HVTWHlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1200        
302349   1.0                1.0            1.0            HVTWHlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1300        
302350   1.0                1.0            1.0            HVTWHlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1400        
302351   1.0                1.0            1.0            HVTWHlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1500        
302352   1.0                1.0            1.0            HVTWHlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1600        
302353   1.0                1.0            1.0            HVTWHlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1700        
302354   1.0                1.0            1.0            HVTWHlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1800        
302355   1.0                1.0            1.0            HVTWHlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1900        
302356   1.0                1.0            1.0            HVTWHlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2000        
302357   1.0                1.0            1.0            HVTWHlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2200        
302358   1.0                1.0            1.0            HVTWHlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2400        
302359   1.0                1.0            1.0            HVTWHlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2600        
302360   1.0                1.0            1.0            HVTWHlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2800        
302361   1.0                1.0            1.0            HVTWHlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m3000        
302362   1.0                1.0            1.0            HVTWHlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m3500        
302363   1.0                1.0            1.0            HVTWHlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m4000        
302364   1.0                1.0            1.0            HVTWHlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m4500        
302365   1.0                1.0            1.0            HVTWHlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m5000        
302366   1.0                1.0            1.0            HVTZHqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0500        
302367   1.0                1.0            1.0            HVTZHqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0600        
302368   1.0                1.0            1.0            HVTZHqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0700        
302369   1.0                1.0            1.0            HVTZHqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0800        
302370   1.0                1.0            1.0            HVTZHqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0900        
302371   1.0                1.0            1.0            HVTZHqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1000        
302372   1.0                1.0            1.0            HVTZHqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1100        
302373   1.0                1.0            1.0            HVTZHqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1200        
302374   1.0                1.0            1.0            HVTZHqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1300        
302375   1.0                1.0            1.0            HVTZHqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1400        
302376   1.0                1.0            1.0            HVTZHqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1500        
302377   1.0                1.0            1.0            HVTZHqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1600        
302378   1.0                1.0            1.0            HVTZHqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1700        
302379   1.0                1.0            1.0            HVTZHqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1800        
302380   1.0                1.0            1.0            HVTZHqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1900        
302381   1.0                1.0            1.0            HVTZHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2000        
302382   1.0                1.0            1.0            HVTZHqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2200        
302383   1.0                1.0            1.0            HVTZHqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2400        
302384   1.0                1.0            1.0            HVTZHqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2600        
302385   1.0                1.0            1.0            HVTZHqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2800        
302386   1.0                1.0            1.0            HVTZHqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m3000        
302387   1.0                1.0            1.0            HVTZHqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m3500        
302388   1.0                1.0            1.0            HVTZHqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m4000        
302389   1.0                1.0            1.0            HVTZHqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m4500        
302390   1.0                1.0            1.0            HVTZHqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m5000        
302391   1.0                1.0            1.0            HVTZHllqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0500        
302392   1.0                1.0            1.0            HVTZHllqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0600        
302393   1.0                1.0            1.0            HVTZHllqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0700        
302394   1.0                1.0            1.0            HVTZHllqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0800        
302395   1.0                1.0            1.0            HVTZHllqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0900        
302396   1.0                1.0            1.0            HVTZHllqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1000        
302397   1.0                1.0            1.0            HVTZHllqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1100        
302398   1.0                1.0            1.0            HVTZHllqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1200        
302399   1.0                1.0            1.0            HVTZHllqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1300        
302400   1.0                1.0            1.0            HVTZHllqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1400        
302401   1.0                1.0            1.0            HVTZHllqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1500        
302402   1.0                1.0            1.0            HVTZHllqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1600        
302403   1.0                1.0            1.0            HVTZHllqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1700        
302404   1.0                1.0            1.0            HVTZHllqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1800        
302405   1.0                1.0            1.0            HVTZHllqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1900        
302406   1.0                1.0            1.0            HVTZHllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2000        
302407   1.0                1.0            1.0            HVTZHllqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2200        
302408   1.0                1.0            1.0            HVTZHllqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2400        
302409   1.0                1.0            1.0            HVTZHllqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2600        
302410   1.0                1.0            1.0            HVTZHllqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2800        
302411   1.0                1.0            1.0            HVTZHllqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m3000        
302412   1.0                1.0            1.0            HVTZHllqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m3500        
302413   1.0                1.0            1.0            HVTZHllqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m4000        
302414   1.0                1.0            1.0            HVTZHllqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m4500        
302415   1.0                1.0            1.0            HVTZHllqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m5000        
302416   1.0                1.0            1.0            HVTZHvvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0500        
302417   1.0                1.0            1.0            HVTZHvvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0600        
302418   1.0                1.0            1.0            HVTZHvvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0700        
302419   1.0                1.0            1.0            HVTZHvvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0800        
302420   1.0                1.0            1.0            HVTZHvvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0900        
302421   1.0                1.0            1.0            HVTZHvvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1000        
302422   1.0                1.0            1.0            HVTZHvvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1100        
302423   1.0                1.0            1.0            HVTZHvvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1200        
302424   1.0                1.0            1.0            HVTZHvvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1300        
302425   1.0                1.0            1.0            HVTZHvvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1400        
302426   1.0                1.0            1.0            HVTZHvvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1500        
302427   1.0                1.0            1.0            HVTZHvvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1600        
302428   1.0                1.0            1.0            HVTZHvvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1700        
302429   1.0                1.0            1.0            HVTZHvvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1800        
302430   1.0                1.0            1.0            HVTZHvvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1900        
302431   1.0                1.0            1.0            HVTZHvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2000        
302432   1.0                1.0            1.0            HVTZHvvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2200        
302433   1.0                1.0            1.0            HVTZHvvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2400        
302434   1.0                1.0            1.0            HVTZHvvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2600        
302435   1.0                1.0            1.0            HVTZHvvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2800        
302436   1.0                1.0            1.0            HVTZHvvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m3000        
302437   1.0                1.0            1.0            HVTZHvvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m3500        
302438   1.0                1.0            1.0            HVTZHvvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m4000        
302439   1.0                1.0            1.0            HVTZHvvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m4500        
302440   1.0                1.0            1.0            HVTZHvvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m5000       

# Gravtion G -> hh -> bbtautau (lep had) - Carl Gwilliam. 
# - To be double-checked

303393   0.22213            1.0            0.028152       Ghhbbtautau500c05        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c05_M500   
303394   0.008543           1.0            0.027868       Ghhbbtautau1000c05       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c05_M1000                                 
303395   1.0                1.0            0.029493       Ghhbbtautau260c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M260  
303396   1.3199	            1.0            0.027967       Ghhbbtautau300c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M300  
303397   1.901 	            1.0            0.027167       Ghhbbtautau400c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M400  
303398   0.8924             1.0            0.0275         Ghhbbtautau500c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M500  
303399   0.4104             1.0            0.026519       Ghhbbtautau600c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M600  
303400   0.20148            1.0            0.027525       Ghhbbtautau700c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M700  
303401   0.10549            1.0            0.028584       Ghhbbtautau800c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M800  
303402   0.05835            1.0            0.027054       Ghhbbtautau900c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M900  
303403   0.03368            1.0            0.027192       Ghhbbtautau1000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1000 
303404   0.02023            1.0            0.027455       Ghhbbtautau1100c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1100 
303405   0.01254            1.0            0.02755        Ghhbbtautau1200c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1200 
303406   0.007979           1.0            0.027574       Ghhbbtautau1300c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1300 
303407   0.005201           1.0            0.028076       Ghhbbtautau1400c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1400 
303408   0.003450           1.0            0.028069       Ghhbbtautau1500c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1500 
303409   0.002336           1.0            0.028553       Ghhbbtautau1600c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1600 
303410   0.001116           1.0            0.028521       Ghhbbtautau1800c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1800 
303411   5.559e-04          1.0            0.027087       Ghhbbtautau2000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2000 
303412   2.486e-04          1.0            0.02652        Ghhbbtautau2250c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2250 
303413   1.158e-04          1.0            0.028121       Ghhbbtautau2500c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2500 
303414   5.585e-05          1.0            0.027528       Ghhbbtautau2750c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2750 
303415   2.772e-05          1.0            0.027782       Ghhbbtautau3000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M3000 
303416   1.0                1.0            0.025869       Ghhbbtautau260c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M260  
303417   9.997	            1.0            0.029152       Ghhbbtautau300c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M300  
303418   8.560	            1.0            0.026647       Ghhbbtautau400c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M400  
303419   3.755	            1.0            0.027982       Ghhbbtautau500c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M500  
303420   1.657	            1.0            0.027172       Ghhbbtautau600c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M600  
303421   0.7899	            1.0            0.026786       Ghhbbtautau700c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M700  
303422   0.4043	            1.0            0.027849       Ghhbbtautau800c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M800  
303423   0.2193	            1.0            0.027981       Ghhbbtautau900c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M900  
303424   0.1251	            1.0            0.027296       Ghhbbtautau1000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1000 
303425   0.0741             1.0            0.029089       Ghhbbtautau1100c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1100 
303426   0.04548            1.0            0.026955       Ghhbbtautau1200c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1200 
303427   0.02872            1.0            0.028016       Ghhbbtautau1300c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1300 
303428   0.01855            1.0            0.028131       Ghhbbtautau1400c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1400 
303429   0.01227            1.0            0.026739       Ghhbbtautau1500c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1500 
303430   0.008254           1.0            0.026575       Ghhbbtautau1600c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1600 
303431   0.003913           1.0            0.027871       Ghhbbtautau1800c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1800 
303432   0.001951           1.0            0.027175       Ghhbbtautau2000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2000 
303433   0.8703e-03         1.0            0.026721       Ghhbbtautau2250c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2250 
303434   0.4070e-03         1.0            0.028386       Ghhbbtautau2500c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2500 
303435   0.1984e-03         1.0            0.027275       Ghhbbtautau2750c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2750 
303436   0.1001e-03         1.0            0.026301       Ghhbbtautau3000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M3000 

# Non-resonant hh -> bbtautau (lep had) - Carl Gwilliam
342622   0.0050032	    1.0           0.2070          hhttbb		   aMcAtNloHerwigppEG_UEEE5_CTEQ6L1_CT10ME_hh_ttbb_lh

# Gravtion G -> hh -> bbtautau (had had)  - K.Grimm Taken from AMI (converted to pb)
#Dataset       PicoBarns     K-factor   FilterEfficiency  Process
#
303349         2.22E-01      1.0       0.024536        RS_G_hh_bbtt_hh_c05_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c05_M500
303350         8.54E-03      1.0       0.025907        RS_G_hh_bbtt_hh_c05_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c05_M1000
303351         2.72E-01      1.0       0.025416        RS_G_hh_bbtt_hh_c10_M260        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M260
303352         1.32          1.0       0.026731        RS_G_hh_bbtt_hh_c10_M300        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M300
303353         1.91          1.0       0.027195        RS_G_hh_bbtt_hh_c10_M400        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M400
303354         8.90E-01      1.0       0.025802        RS_G_hh_bbtt_hh_c10_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M500
303355         4.10E-01      1.0       0.025583        RS_G_hh_bbtt_hh_c10_M600        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M600
303356         2.01E-01      1.0       0.026132        RS_G_hh_bbtt_hh_c10_M700        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M700
303357         1.05E-01      1.0       0.025095        RS_G_hh_bbtt_hh_c10_M800        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M800
303358         5.80E-02      1.0       0.026149        RS_G_hh_bbtt_hh_c10_M900        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M900
303359         3.40E-02      1.0       0.026197        RS_G_hh_bbtt_hh_c10_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1000
303360         2.00E-02      1.0       0.026587        RS_G_hh_bbtt_hh_c10_M1100       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1100
303361         1.25E-02      1.0       0.02642         RS_G_hh_bbtt_hh_c10_M1200       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1200
303362         7.98E-03      1.0       0.026718        RS_G_hh_bbtt_hh_c10_M1300       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1300
303363         5.20E-03      1.0       0.024709        RS_G_hh_bbtt_hh_c10_M1400       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1400
303364         3.40E-03      1.0       0.024352        RS_G_hh_bbtt_hh_c10_M1500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1500
303365         2.33E-03      1.0       0.026046        RS_G_hh_bbtt_hh_c10_M1600       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1600
303366         1.12E-03      1.0       0.025247        RS_G_hh_bbtt_hh_c10_M1800       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1800
303367         5.56E-04      1.0       0.026911        RS_G_hh_bbtt_hh_c10_M2000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2000
303368         2.49E-04      1.0       0.025764        RS_G_hh_bbtt_hh_c10_M2250       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2250
303369         1.16E-04      1.0       0.024135        RS_G_hh_bbtt_hh_c10_M2500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2500
303370         5.59E-05      1.0       0.02615         RS_G_hh_bbtt_hh_c10_M2750       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2750
303371         2.77E-05      1.0       0.026332        RS_G_hh_bbtt_hh_c10_M3000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M3000
303372         8.71          1.0       0.026332        RS_G_hh_bbtt_hh_c20_M260        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M260
303373         10.0          1.0       0.026547        RS_G_hh_bbtt_hh_c20_M300        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M300
303374         8.56          1.0       0.023803        RS_G_hh_bbtt_hh_c20_M400        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M400
303375         3.75          1.0       0.024758        RS_G_hh_bbtt_hh_c20_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M500
303376         1.66          1.0       0.027134        RS_G_hh_bbtt_hh_c20_M600        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M600
303377         7.90E-01      1.0       0.025497        RS_G_hh_bbtt_hh_c20_M700        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M700
303378         4.04E-01      1.0       0.026393        RS_G_hh_bbtt_hh_c20_M800        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M800
303379         2.19E-01      1.0       0.025304        RS_G_hh_bbtt_hh_c20_M900        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M900
303380         1.25E-01      1.0       0.02599         RS_G_hh_bbtt_hh_c20_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1000
303381         7.42E-02      1.0       0.024667        RS_G_hh_bbtt_hh_c20_M1100       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1100
303382         4.55E-02      1.0       0.024564        RS_G_hh_bbtt_hh_c20_M1200       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1200
303383         2.87E-02      1.0       0.025796        RS_G_hh_bbtt_hh_c20_M1300       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1300
303384         1.86E-02      1.0       0.026419        RS_G_hh_bbtt_hh_c20_M1400       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1400
303385         1.23E-02      1.0       0.026182        RS_G_hh_bbtt_hh_c20_M1500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1500

# Gravtion G -> hh -> bbbb - F. Müller, 09.03.16, taken from AMI (converted to pb)
#Dataset       PicoBarns     K-factor   FilterEfficiency  Process
301490         0.89149       1.0        1.0            RS_G_hh_bbbb_c10_M500           MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M500
301495         0.033696      1.0        1.0            RS_G_hh_bbbb_c10_M1000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M1000
301500         0.003453      1.0        1.0            RS_G_hh_bbbb_c10_M1500          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M1500
301503         0.00055923    1.0        1.0            RS_G_hh_bbbb_c10_M2000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M2000
301505         0.00011584    1.0        1.0            RS_G_hh_bbbb_c10_M2500          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M2500
301507         0.000027746   1.0        1.0            RS_G_hh_bbbb_c10_M3000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M3000


==> XSections_13TeV.txt <==
######################################################################################################
# chan      Xsec[pb]        kFact       filtereff   HistSvc_name    physically_descriptive_name
######################################################################################################

# MC15 samples added by Andrew Mehta. First is only qq->ZH cross section, 2nd 3rd 4th are only gg->ZH cross section (including kNLO=2)
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341102   0.763900           0.577          0.100974       qqZllH125             Pythia8EG_A14NNPDF23LO_ZllH125_bb                                  
341094   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_eebb                                    
341095   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_mumubb                                  
341096   0.1057             0.577          0.033658       ggZllH125             PwPy8EG_CT10_AZNLO_ggZH125_tautaubb                                

#MC15 sample afor ZHvvbb. First is only qq->ZH cross section, 2nd 3rd 4th are only gg->ZH cross section (including kNLO=2)
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341101   0.763900           0.577          0.200000       qqZvvH125             Pythia8_AU2CTEQ6L1_ZH125_nunubb                                    
341097   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vevebb                                  
341098   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vmuvmubb                                
341099   0.1057             0.577          0.066667       ggZvvH125           PwPy8EG_CT10_AZNLO_ggZH125_vtauvtaubb                              

#MC15 sample afor WH	
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV
341100   1.380000           0.577          0.324000       qqWlvH125             Py8EG_A14NNPDF23LO_WlvH125_bb                                      
341178   1.380000           0.577          0.108000       qqWminuseveHNLO125       PwPy8EG_CT10_AZNLO_WmH125J_MINLO_evebb                             
341179   1.380000           0.577          0.108000       qqWminusmuvmuHNLO125     PwPy8EG_CT10_AZNLO_WmH125J_MINLO_muvmubb                           
341181   1.380000           0.577          0.108000       qqWpluseveHNLO125        PwPy8EG_CT10_AZNLO_WpH125J_MINLO_evebb                             
341182   1.380000           0.577          0.108000       qqWplusmuvmuHNLO125      PwPy8EG_CT10_AZNLO_WpH125J_MINLO_muvmubb                           

#MC15 samples for VH V->jj, H->mumu Andy Mehta
# XS from LHCHXSWG  https://twiki.cern.ch/twiki/bin/view/LHCPhysics/CERNYellowReportPageAt1314TeV#s_13_0_TeV and http://pdg.lbl.gov/2015/tables/rpp2015-sum-gauge-higgs-bosons.pdf
# The cross section for ZH is for qq->ZH+gg->ZH even though we only have the qq MC file
343356   0.8696             2.19E-04     0.6991       Py8EG_A14NNPDF23LO_ZqqH125_mumu
343345   1.380000           2.19E-04     0.6741       Py8EG_A14NNPDF23LO_WqqH125_mumu
341195   43.92              2.19E-04     1.0          PwPy8EG_AZNLOCTEQ6L1_ggH125_mumu
341206   3.748              2.19E-04     1.0          PwPy8EG_AZNLOCTEQ6L1_VBFH125_mumu

341914    0.0026122        1.0     0.27856      ZH400NWZZvvqq     Pythia8EvtGen_A14NNPDF23LO_ZH400NW_ZZvvqq              #Sam Meehan (10/20) - taken from AMI
341915    0.0047142        1.0     0.28062      WH400NWZZvvqq     Pythia8EvtGen_A14NNPDF23LO_WH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI

# Sherpa v2.1.1 V+jets
# Get efficiencies from scripts
# https://docs.google.com/spreadsheets/d/18LmO6xhNT4Kr1OvrCEikC8Z3LkfbAJzoP2IFS1VB20U
# Cross sections from AMI, average over all Zll, Wlnu flavours and filters
# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
#
# Zll k-factors obtained for 66 < mll < 116, compare with NNLO 1906pb, 
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9012                0.9012*1.10=0.9913
361372        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zee_Pt0_70_CVetoBVeto            
361373        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zee_Pt0_70_CFilterBVeto          
361374        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zee_Pt0_70_BFilter               
361375       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zee_Pt70_140_CVetoBVeto          
361376       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zee_Pt70_140_CFilterBVeto        
361377       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zee_Pt70_140_BFilter             
361378       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zee_Pt140_280_CVetoBVeto         
361379       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zee_Pt140_280_CFilterBVeto       
361380       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zee_Pt140_280_BFilter            
361381      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Zee_Pt280_500_CVetoBVeto         
361382      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Zee_Pt280_500_CFilterBVeto       
361383      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Zee_Pt280_500_BFilter            
361384     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Zee_Pt500_700_CVetoBVeto         
361385     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Zee_Pt500_700_CFilterBVeto       
361386     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Zee_Pt500_700_BFilter            
361387    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Zee_Pt700_1000_CVetoBVeto        
361388    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Zee_Pt700_1000_CFilterBVeto      
361389    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Zee_Pt700_1000_BFilter           
361390    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Zee_Pt1000_2000_CVetoBVeto       
361391    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Zee_Pt1000_2000_CFilterBVeto     
361392    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Zee_Pt1000_2000_BFilter          
361393   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CVetoBVeto      
361394   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CFilterBVeto    
361395   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_BFilter         
361396        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zmumu_Pt0_70_CVetoBVeto/         
361397        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zmumu_Pt0_70_CFilterBVeto        
361398        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zmumu_Pt0_70_BFilter             
361399       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zmumu_Pt70_140_CVetoBVeto        
361400       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zmumu_Pt70_140_CFilterBVeto      
361401       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zmumu_Pt70_140_BFilter           
361402       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zmumu_Pt140_280_CVetoBVeto       
361403       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zmumu_Pt140_280_CFilterBVeto     
361404       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zmumu_Pt140_280_BFilter          
361405      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Zmumu_Pt280_500_CVetoBVeto       
361406      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Zmumu_Pt280_500_CFilterBVeto     
361407      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Zmumu_Pt280_500_BFilter          
361408     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CVetoBVeto       
361409     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CFilterBVeto     
361410     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Zmumu_Pt500_700_BFilter          
361411    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CVetoBVeto      
361412    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CFilterBVeto    
361413    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Zmumu_Pt700_1000_BFilter         
361414    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CVetoBVeto     
361415    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CFilterBVeto   
361416    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_BFilter        
361417   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CVetoBVeto    
361418   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CFilterBVeto  
361419   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_BFilter       
361420        2205          0.9012         0.7785         Z                        Sherpa_CT10_Ztautau_Pt0_70_CVetoBVeto
361421        2205          0.9012         0.1422         Z                        Sherpa_CT10_Ztautau_Pt0_70_CFilterBVeto
361422        2205          0.9012         0.0795         Z                        Sherpa_CT10_Ztautau_Pt0_70_BFilter
361423       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Ztautau_Pt70_140_CVetoBVeto
361424       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Ztautau_Pt70_140_CFilterBVeto
361425       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Ztautau_Pt70_140_BFilter
361426       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Ztautau_Pt140_280_CVetoBVeto
361427       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Ztautau_Pt140_280_CFilterBVeto
361428       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Ztautau_Pt140_280_BFilter.evgen
361429      0.7646          0.9913         0.5836         Z                        Sherpa_CT10_Ztautau_Pt280_500_CVetoBVeto            
361430      0.7646          0.9913         0.2632         Z                        Sherpa_CT10_Ztautau_Pt280_500_CFilterBVeto          
361431      0.7646          0.9913         0.1594         Z                        Sherpa_CT10_Ztautau_Pt280_500_BFilter               
361432     0.04628          0.9913         0.5692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CVetoBVeto            
361433     0.04628          0.9913         0.2692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CFilterBVeto          
361434     0.04628          0.9913         0.1718         Z                        Sherpa_CT10_Ztautau_Pt500_700_BFilter               
361435    0.008079          0.9913         0.5625         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CVetoBVeto           
361436    0.008079          0.9913         0.2958         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CFilterBVeto         
361437    0.008079          0.9913         0.1806         Z                        Sherpa_CT10_Ztautau_Pt700_1000_BFilter              
361438    0.001062          0.9913         0.5499         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CVetoBVeto          
361439    0.001062          0.9913         0.3135         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CFilterBVeto        
361440    0.001062          0.9913         0.1861         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_BFilter             
361441   4.234e-06          0.9913         0.4874         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CVetoBVeto         
361442   4.234e-06          0.9913         0.3078         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CFilterBVeto       
361443   4.234e-06          0.9913         0.2048         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_BFilter     
#
# Cross sections for e3651/e3733/e3741 tags  
#         lowpt(e,mu,nu)/lowpt(tau)/hipt(e,mu,tau,nu) 
# k-factor             0.9012          
#361372        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zee_Pt0_70_CVetoBVeto            
#361373        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zee_Pt0_70_CFilterBVeto          
#361374        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zee_Pt0_70_BFilter               
#361375       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zee_Pt70_140_CVetoBVeto          
#361376       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zee_Pt70_140_CFilterBVeto        
#361377       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zee_Pt70_140_BFilter             
#361378       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zee_Pt140_280_CVetoBVeto         
#361379       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zee_Pt140_280_CFilterBVeto       
#361380       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zee_Pt140_280_BFilter            
#361381      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Zee_Pt280_500_CVetoBVeto         
#361382      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Zee_Pt280_500_CFilterBVeto       
#361383      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Zee_Pt280_500_BFilter            
#361384     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Zee_Pt500_700_CVetoBVeto         
#361385     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Zee_Pt500_700_CFilterBVeto       
#361386     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Zee_Pt500_700_BFilter            
#361387     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Zee_Pt700_1000_CVetoBVeto        
#361388     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Zee_Pt700_1000_CFilterBVeto      
#361389     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Zee_Pt700_1000_BFilter           
#361390    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Zee_Pt1000_2000_CVetoBVeto       
#361391    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Zee_Pt1000_2000_CFilterBVeto     
#361392    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Zee_Pt1000_2000_BFilter          
#361393   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CVetoBVeto      
#361394   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_CFilterBVeto    
#361395   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Zee_Pt2000_E_CMS_BFilter         
#361396        2205          0.9012         0.7785         Z                        Sherpa_CT10_Zmumu_Pt0_70_CVetoBVeto/         
#361397        2205          0.9012         0.1422         Z                        Sherpa_CT10_Zmumu_Pt0_70_CFilterBVeto        
#361398        2205          0.9012         0.0795         Z                        Sherpa_CT10_Zmumu_Pt0_70_BFilter             
#361399       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Zmumu_Pt70_140_CVetoBVeto        
#361400       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Zmumu_Pt70_140_CFilterBVeto      
#361401       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Zmumu_Pt70_140_BFilter           
#361402       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Zmumu_Pt140_280_CVetoBVeto       
#361403       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Zmumu_Pt140_280_CFilterBVeto     
#361404       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Zmumu_Pt140_280_BFilter          
#361405      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Zmumu_Pt280_500_CVetoBVeto       
#361406      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Zmumu_Pt280_500_CFilterBVeto     
#361407      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Zmumu_Pt280_500_BFilter          
#361408     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CVetoBVeto       
#361409     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Zmumu_Pt500_700_CFilterBVeto     
#361410     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Zmumu_Pt500_700_BFilter          
#361411     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CVetoBVeto      
#361412     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Zmumu_Pt700_1000_CFilterBVeto    
#361413     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Zmumu_Pt700_1000_BFilter         
#361414    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CVetoBVeto     
#361415    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_CFilterBVeto   
#361416    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Zmumu_Pt1000_2000_BFilter        
#361417   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CVetoBVeto    
#361418   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_CFilterBVeto  
#361419   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Zmumu_Pt2000_E_CMS_BFilter      
#361420        2205          0.9012         0.7785         Z                        Sherpa_CT10_Ztautau_Pt0_70_CVetoBVeto
#361421        2205          0.9012         0.1422         Z                        Sherpa_CT10_Ztautau_Pt0_70_CFilterBVeto
#361422        2205          0.9012         0.0795         Z                        Sherpa_CT10_Ztautau_Pt0_70_BFilter
#361423       76.03          0.9012         0.6480         Z                        Sherpa_CT10_Ztautau_Pt70_140_CVetoBVeto
#361424       76.03          0.9012         0.2198         Z                        Sherpa_CT10_Ztautau_Pt70_140_CFilterBVeto
#361425       76.03          0.9012         0.1309         Z                        Sherpa_CT10_Ztautau_Pt70_140_BFilter
#361426       11.64          0.9012         0.6139         Z                        Sherpa_CT10_Ztautau_Pt140_280_CVetoBVeto
#361427       11.64          0.9012         0.2426         Z                        Sherpa_CT10_Ztautau_Pt140_280_CFilterBVeto
#361428       11.64          0.9012         0.1468         Z                        Sherpa_CT10_Ztautau_Pt140_280_BFilter
#361429      0.8600          0.9012         0.5836         Z                        Sherpa_CT10_Ztautau_Pt280_500_CVetoBVeto            
#361430      0.8600          0.9012         0.2632         Z                        Sherpa_CT10_Ztautau_Pt280_500_CFilterBVeto          
#361431      0.8600          0.9012         0.1594         Z                        Sherpa_CT10_Ztautau_Pt280_500_BFilter               
#361432     0.05500          0.9012         0.5692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CVetoBVeto            
#361433     0.05500          0.9012         0.2692         Z                        Sherpa_CT10_Ztautau_Pt500_700_CFilterBVeto          
#361434     0.05500          0.9012         0.1718         Z                        Sherpa_CT10_Ztautau_Pt500_700_BFilter               
#361435     0.01005          0.9012         0.5625         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CVetoBVeto           
#361436     0.01005          0.9012         0.2958         Z                        Sherpa_CT10_Ztautau_Pt700_1000_CFilterBVeto         
#361437     0.01005          0.9012         0.1806         Z                        Sherpa_CT10_Ztautau_Pt700_1000_BFilter              
#361438    0.001359          0.9012         0.5499         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CVetoBVeto          
#361439    0.001359          0.9012         0.3135         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_CFilterBVeto        
#361440    0.001359          0.9012         0.1861         Z                        Sherpa_CT10_Ztautau_Pt1000_2000_BFilter             
#361441   8.624e-06          0.9012         0.4874         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CVetoBVeto         
#361442   8.624e-06          0.9012         0.3078         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_CFilterBVeto       
#361443   8.624e-06          0.9012         0.2048         Z                        Sherpa_CT10_Ztautau_Pt2000_E_CMS_BFilter            

# Znunu
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9144                0.9144*1.10=1.006
361444   1.194e+04          0.9144         0.7785         Z                        Sherpa_CT10_Znunu_Pt0_70_CVetoBVeto                                
361445   1.194e+04          0.9144         0.1401         Z                        Sherpa_CT10_Znunu_Pt0_70_CFilterBVeto                              
361446   1.194e+04          0.9144         0.0800         Z                        Sherpa_CT10_Znunu_Pt0_70_BFilter                                   
361447   427.9              0.9144         0.6496         Z                        Sherpa_CT10_Znunu_Pt70_140_CVetoBVeto                              
361448   427.9              0.9144         0.2184         Z                        Sherpa_CT10_Znunu_Pt70_140_CFilterBVeto                            
361449   427.9              0.9144         0.1328         Z                        Sherpa_CT10_Znunu_Pt70_140_BFilter                                 
361450   65.71              0.9144         0.6138         Z                        Sherpa_CT10_Znunu_Pt140_280_CVetoBVeto                             
361451   65.71              0.9144         0.2390         Z                        Sherpa_CT10_Znunu_Pt140_280_CFilterBVeto                           
361452   65.71              0.9144         0.1477         Z                        Sherpa_CT10_Znunu_Pt140_280_BFilter                                
361453   4.261              1.006          0.5857         Z                        Sherpa_CT10_Znunu_Pt280_500_CVetoBVeto                             
361454   4.261              1.006          0.2606         Z                        Sherpa_CT10_Znunu_Pt280_500_CFilterBVeto                           
361455   4.261              1.006          0.1617         Z                        Sherpa_CT10_Znunu_Pt280_500_BFilter                                
361456   0.2541             1.006          0.5550         Z                        Sherpa_CT10_Znunu_Pt500_700_CVetoBVeto                             
361457   0.2541             1.006          0.2749         Z                        Sherpa_CT10_Znunu_Pt500_700_CFilterBVeto                           
361458   0.2541             1.006          0.1649         Z                        Sherpa_CT10_Znunu_Pt500_700_BFilter                                
361459   0.04449            1.006          0.5577         Z                        Sherpa_CT10_Znunu_Pt700_1000_CVetoBVeto                            
361460   0.04449            1.006          0.3039         Z                        Sherpa_CT10_Znunu_Pt700_1000_CFilterBVeto                          
361461   0.04449            1.006          0.1631         Z                        Sherpa_CT10_Znunu_Pt700_1000_BFilter                               
361462   0.005678           1.006          0.5347         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CVetoBVeto                           
361463   0.005678           1.006          0.3122         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CFilterBVeto                         
361464   0.005678           1.006          0.1972         Z                        Sherpa_CT10_Znunu_Pt1000_2000_BFilter                              
361465   2.335e-05          1.006          0.5436         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CVetoBVeto                          
361466   2.335e-05          1.006          0.3456         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CFilterBVeto                        
361467   2.335e-05          1.006          0.2157         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_BFilter
#
# Cross sections for e3651/e3741 tags  
#
#361444   1.194e+04          0.9144         0.7785         Z                        Sherpa_CT10_Znunu_Pt0_70_CVetoBVeto                                
#361445   1.194e+04          0.9144         0.1401         Z                        Sherpa_CT10_Znunu_Pt0_70_CFilterBVeto                              
#361446   1.194e+04          0.9144         0.0800         Z                        Sherpa_CT10_Znunu_Pt0_70_BFilter                                   
#361447   427.9              0.9144         0.6496         Z                        Sherpa_CT10_Znunu_Pt70_140_CVetoBVeto                              
#361448   427.9              0.9144         0.2184         Z                        Sherpa_CT10_Znunu_Pt70_140_CFilterBVeto                            
#361449   427.9              0.9144         0.1328         Z                        Sherpa_CT10_Znunu_Pt70_140_BFilter                                 
#361450   65.71              0.9144         0.6138         Z                        Sherpa_CT10_Znunu_Pt140_280_CVetoBVeto                             
#361451   65.71              0.9144         0.2390         Z                        Sherpa_CT10_Znunu_Pt140_280_CFilterBVeto                           
#361452   65.71              0.9144         0.1477         Z                        Sherpa_CT10_Znunu_Pt140_280_BFilter                                
#361453   4.842              0.9144         0.5857         Z                        Sherpa_CT10_Znunu_Pt280_500_CVetoBVeto                             
#361454   4.842              0.9144         0.2606         Z                        Sherpa_CT10_Znunu_Pt280_500_CFilterBVeto                           
#361455   4.842              0.9144         0.1617         Z                        Sherpa_CT10_Znunu_Pt280_500_BFilter                                
#361456   0.3005             0.9144         0.5550         Z                        Sherpa_CT10_Znunu_Pt500_700_CVetoBVeto                             
#361457   0.3005             0.9144         0.2749         Z                        Sherpa_CT10_Znunu_Pt500_700_CFilterBVeto                           
#361458   0.3005             0.9144         0.1649         Z                        Sherpa_CT10_Znunu_Pt500_700_BFilter                                
#361459   0.05488            0.9144         0.5577         Z                        Sherpa_CT10_Znunu_Pt700_1000_CVetoBVeto                            
#361460   0.05488            0.9144         0.3039         Z                        Sherpa_CT10_Znunu_Pt700_1000_CFilterBVeto                          
#361461   0.05488            0.9144         0.1631         Z                        Sherpa_CT10_Znunu_Pt700_1000_BFilter                               
#361462   0.007596           0.9144         0.5347         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CVetoBVeto                           
#361463   0.007596           0.9144         0.3122         Z                        Sherpa_CT10_Znunu_Pt1000_2000_CFilterBVeto                         
#361464   0.007596           0.9144         0.1972         Z                        Sherpa_CT10_Znunu_Pt1000_2000_BFilter                              
#361465   3.446e-05          0.9144         0.5436         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CVetoBVeto                          
#361466   3.446e-05          0.9144         0.3456         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_CFilterBVeto                        
#361467   3.446e-05          0.9144         0.2157         Z                        Sherpa_CT10_Znunu_Pt2000_E_CMS_BFilter

# W+jets
# NNLO 20080pb, Sherpa 2.1=22108pb, k-factor 0.9082
# Cross sections for e3651/e3733 PtV<280 GeV and e4133 >=280 GeV  tags
# k-factor             0.9082                0.9082*1.10=0.9990
361300   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wenu_Pt0_70_CVetoBVeto                                 
361301   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wenu_Pt0_70_CFilterBVeto                               
361302   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wenu_Pt0_70_BFilter                                    
361303   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wenu_Pt70_140_CVetoBVeto                               
361304   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wenu_Pt70_140_CFilterBVeto                             
361305   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wenu_Pt70_140_BFilter                                  
361306   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wenu_Pt140_280_CVetoBVeto                              
361307   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wenu_Pt140_280_CFilterBVeto                            
361308   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wenu_Pt140_280_BFilter                                 
361309   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wenu_Pt280_500_CVetoBVeto                              
361310   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wenu_Pt280_500_CFilterBVeto                            
361311   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wenu_Pt280_500_BFilter                                 
361312   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wenu_Pt500_700_CVetoBVeto                              
361313   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wenu_Pt500_700_CFilterBVeto                            
361314   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wenu_Pt500_700_BFilter                                 
361315   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wenu_Pt700_1000_CVetoBVeto                             
361316   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wenu_Pt700_1000_CFilterBVeto                           
361317   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wenu_Pt700_1000_BFilter                                
361318   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wenu_Pt1000_2000_CVetoBVeto                            
361319   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wenu_Pt1000_2000_CFilterBVeto                          
361320   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wenu_Pt1000_2000_BFilter                               
361321   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CVetoBVeto                           
361322   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CFilterBVeto                         
361323   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_BFilter                              
361324   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wmunu_Pt0_70_CVetoBVeto                                
361325   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wmunu_Pt0_70_CFilterBVeto                              
361326   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wmunu_Pt0_70_BFilter                                   
361327   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wmunu_Pt70_140_CVetoBVeto                              
361328   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wmunu_Pt70_140_CFilterBVeto                            
361329   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wmunu_Pt70_140_BFilter                                 
361330   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wmunu_Pt140_280_CVetoBVeto                             
361331   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wmunu_Pt140_280_CFilterBVeto                           
361332   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wmunu_Pt140_280_BFilter                                
361333   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wmunu_Pt280_500_CVetoBVeto                             
361334   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wmunu_Pt280_500_CFilterBVeto                           
361335   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wmunu_Pt280_500_BFilter                                
361336   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wmunu_Pt500_700_CVetoBVeto                             
361337   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wmunu_Pt500_700_CFilterBVeto                           
361338   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wmunu_Pt500_700_BFilter                                
361339   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wmunu_Pt700_1000_CVetoBVeto                            
361340   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wmunu_Pt700_1000_CFilterBVeto                          
361341   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wmunu_Pt700_1000_BFilter                               
361342   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CVetoBVeto                           
361343   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CFilterBVeto                         
361344   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wmunu_Pt1000_2000_BFilter                              
361345   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
361346   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
361347   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_BFilter                             
361348   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wtaunu_Pt0_70_CVetoBVeto
361349   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wtaunu_Pt0_70_CFilterBVeto
361350   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wtaunu_Pt0_70_BFilter
361351   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wtaunu_Pt70_140_CVetoBVeto
361352   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wtaunu_Pt70_140_CFilterBVeto
361353   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wtaunu_Pt70_140_BFilter
361354   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wtaunu_Pt140_280_CVetoBVeto
361355   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wtaunu_Pt140_280_CFilterBVeto
361356   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wtaunu_Pt140_280_BFilter
361357   5.747              0.9990         0.6513         W                        Sherpa_CT10_Wtaunu_Pt280_500_CVetoBVeto                            
361358   5.747              0.9990         0.2210         W                        Sherpa_CT10_Wtaunu_Pt280_500_CFilterBVeto                          
361359   5.747              0.9990         0.1314         W                        Sherpa_CT10_Wtaunu_Pt280_500_BFilter                               
361360   0.3479             0.9990         0.6306         W                        Sherpa_CT10_Wtaunu_Pt500_700_CVetoBVeto                            
361361   0.3479             0.9990         0.2380         W                        Sherpa_CT10_Wtaunu_Pt500_700_CFilterBVeto                          
361362   0.3479             0.9990         0.1594         W                        Sherpa_CT10_Wtaunu_Pt500_700_BFilter                               
361363   0.06107            0.9990         0.6232         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CVetoBVeto
361364   0.06107            0.9990         0.2168         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CFilterBVeto
361365   0.06107            0.9990         0.1615         W                        Sherpa_CT10_Wtaunu_Pt700_1000_BFilter.evgen
361366   0.006643           0.9990         0.6114         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CVetoBVeto                          
361367   0.006643           0.9990         0.2375         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CFilterBVeto                        
361368   0.006643           0.9990         0.1696         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_BFilter                             
361369   2.659e-05          0.9990         0.6006         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CVetoBVeto                         
361370   2.659e-05          0.9990         0.2610         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CFilterBVeto                       
361371   2.659e-05          0.9990         0.1847         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_BFilter        
#
# Cross sections for e3651/e3733/e3741 tags  
#         lowpt(e,mu,nu)/lowpt(tau)/hipt(e,mu,tau,nu) 
#361300   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wenu_Pt0_70_CVetoBVeto                                 
#361301   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wenu_Pt0_70_CFilterBVeto                               
#361302   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wenu_Pt0_70_BFilter                                    
#361303   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wenu_Pt70_140_CVetoBVeto                               
#361304   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wenu_Pt70_140_CFilterBVeto                             
#361305   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wenu_Pt70_140_BFilter                                  
#361306   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wenu_Pt140_280_CVetoBVeto                              
#361307   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wenu_Pt140_280_CFilterBVeto                            
#361308   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wenu_Pt140_280_BFilter                                 
#361309   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wenu_Pt280_500_CVetoBVeto                              
#361310   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wenu_Pt280_500_CFilterBVeto                            
#361311   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wenu_Pt280_500_BFilter                                 
#361312   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wenu_Pt500_700_CVetoBVeto                              
#361313   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wenu_Pt500_700_CFilterBVeto                            
#361314   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wenu_Pt500_700_BFilter                                 
#361315   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wenu_Pt700_1000_CVetoBVeto                             
#361316   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wenu_Pt700_1000_CFilterBVeto                           
#361317   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wenu_Pt700_1000_BFilter                                
#361318   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wenu_Pt1000_2000_CVetoBVeto                            
#361319   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wenu_Pt1000_2000_CFilterBVeto                          
#361320   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wenu_Pt1000_2000_BFilter                               
#361321   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CVetoBVeto                           
#361322   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_CFilterBVeto                         
#361323   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wenu_Pt2000_E_CMS_BFilter                              
#361324   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wmunu_Pt0_70_CVetoBVeto                                
#361325   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wmunu_Pt0_70_CFilterBVeto                              
#361326   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wmunu_Pt0_70_BFilter                                   
#361327   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wmunu_Pt70_140_CVetoBVeto                              
#361328   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wmunu_Pt70_140_CFilterBVeto                            
#361329   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wmunu_Pt70_140_BFilter                                 
#361330   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wmunu_Pt140_280_CVetoBVeto                             
#361331   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wmunu_Pt140_280_CFilterBVeto                           
#361332   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wmunu_Pt140_280_BFilter                                
#361333   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wmunu_Pt280_500_CVetoBVeto                             
#361334   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wmunu_Pt280_500_CFilterBVeto                           
#361335   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wmunu_Pt280_500_BFilter                                
#361336   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wmunu_Pt500_700_CVetoBVeto                             
#361337   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wmunu_Pt500_700_CFilterBVeto                           
#361338   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wmunu_Pt500_700_BFilter                                
#361339   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wmunu_Pt700_1000_CVetoBVeto                            
#361340   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wmunu_Pt700_1000_CFilterBVeto                          
#361341   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wmunu_Pt700_1000_BFilter                               
#361342   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CVetoBVeto                           
#361343   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wmunu_Pt1000_2000_CFilterBVeto                         
#361344   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wmunu_Pt1000_2000_BFilter                              
#361345   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
#361346   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
#361347   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wmunu_Pt2000_E_CMS_BFilter                             
#361348   2.138e+04          0.9082         0.8915         W                        Sherpa_CT10_Wtaunu_Pt0_70_CVetoBVeto
#361349   2.138e+04          0.9082         0.04846        W                        Sherpa_CT10_Wtaunu_Pt0_70_CFilterBVeto
#361350   2.138e+04          0.9082         0.05973        W                        Sherpa_CT10_Wtaunu_Pt0_70_BFilter
#361351   632.8              0.9082         0.7278         W                        Sherpa_CT10_Wtaunu_Pt70_140_CVetoBVeto
#361352   632.8              0.9082         0.1760         W                        Sherpa_CT10_Wtaunu_Pt70_140_CFilterBVeto
#361353   632.8              0.9082         0.09637        W                        Sherpa_CT10_Wtaunu_Pt70_140_BFilter
#361354   90.12              0.9082         0.6832         W                        Sherpa_CT10_Wtaunu_Pt140_280_CVetoBVeto
#361355   90.12              0.9082         0.2048         W                        Sherpa_CT10_Wtaunu_Pt140_280_CFilterBVeto
#361356   90.12              0.9082         0.1126         W                        Sherpa_CT10_Wtaunu_Pt140_280_BFilter
#361357   6.511              0.9082         0.6513         W                        Sherpa_CT10_Wtaunu_Pt280_500_CVetoBVeto                            
#361358   6.511              0.9082         0.2210         W                        Sherpa_CT10_Wtaunu_Pt280_500_CFilterBVeto                          
#361359   6.511              0.9082         0.1314         W                        Sherpa_CT10_Wtaunu_Pt280_500_BFilter                               
#361360   0.4174             0.9082         0.6306         W                        Sherpa_CT10_Wtaunu_Pt500_700_CVetoBVeto                            
#361361   0.4174             0.9082         0.2380         W                        Sherpa_CT10_Wtaunu_Pt500_700_CFilterBVeto                          
#361362   0.4174             0.9082         0.1594         W                        Sherpa_CT10_Wtaunu_Pt500_700_BFilter                               
#361363   0.07884            0.9082         0.6232         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CVetoBVeto
#361364   0.07884            0.9082         0.2168         W                        Sherpa_CT10_Wtaunu_Pt700_1000_CFilterBVeto
#361365   0.07884            0.9082         0.1615         W                        Sherpa_CT10_Wtaunu_Pt700_1000_BFilter.evgen
#361366   0.010207           0.9082         0.6114         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CVetoBVeto                          
#361367   0.010207           0.9082         0.2375         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_CFilterBVeto                        
#361368   0.010207           0.9082         0.1696         W                        Sherpa_CT10_Wtaunu_Pt1000_2000_BFilter                             
#361369   4.229e-05          0.9082         0.6006         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CVetoBVeto                         
#361370   4.229e-05          0.9082         0.2610         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_CFilterBVeto                       
#361371   4.229e-05          0.9082         0.1847         W                        Sherpa_CT10_Wtaunu_Pt2000_E_CMS_BFilter                            

#############################
# Sherpa v2.2 V+jets 
# Get efficiencies from AMI
# Cross sections from AMI, average over all Zll, Wlnu flavours and filters
# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
# Zll k-factors obtained for 66 < mll < 116 (1955pb), compare with NNLO 1906pb, k=0.9751
#
363364        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_CVetoBVeto	      
363365        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_CFilterBVeto      
363366        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt0_70_BFilter	      
363367       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_CVetoBVeto      
363368       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_CFilterBVeto    
363369       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt70_140_BFilter	      
363370       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_CVetoBVeto     
363371       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_CFilterBVeto   
363372       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt140_280_BFilter	      
363373      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_CVetoBVeto     
363374      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_CFilterBVeto   
363375      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt280_500_BFilterBVeto   
363376     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_CVetoBVeto     
363377     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_CFilterBVeto       
363378     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt500_700_BFilter	  
363379    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_CVetoBVeto    
363380    0.009562         0.9751          0.2591         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_CFilterBVeto      
363381    0.009562         0.9751          0.1603         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt700_1000_BFilter	  
363382    0.001252         0.9751          0.5811         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_CVetoBVeto   
363383    0.001252         0.9751          0.2715         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_CFilterBVeto 
363384    0.001252         0.9751          0.1458         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt1000_2000_BFilter      
363385    4.72e-06         0.9751          0.5572         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_CVetoBVeto  
363386    4.72e-06         0.9751          0.2861         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_CFilterBVet 
363387    4.72e-06         0.9751          0.1566         Zv22                      Sherpa_NNPDF30NNLO_Zmumu_Pt2000_E_CMS_BFilter         
363388        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_CVetoBVeto	      
363389        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_CFilterBVeto	  
363390        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt0_70_BFilter	      	      
363391       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_CVetoBVeto	  
363392       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_CFilterBVeto          
363393       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt70_140_BFilter          
363394       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_CVetoBVeto	  
363395       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_CFilterBVeto         
363396       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt140_280_BFilter	       
363397      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_CVetoBVeto          
363398      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_CFilterBVeto
363399      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt280_500_BFilterBVeto        
363400     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_CVetoBVeto          
363401     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_CFilterBVeto        
363402     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt500_700_BFilter	       
363403    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Zee_Pt700_1000_CVetoBVeto         
363404    0.009562         0.9751          0.2591         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt700_1000_CFilterBVeto       
363405    0.009562         0.9751          0.1603         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt700_1000_BFilter	      
363406    0.001252         0.9751          0.5811         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_CVetoBVeto       
363407    0.001252         0.9751          0.2715         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_CFilterBVeto     
363408    0.001252         0.9751          0.1458         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt1000_2000_BFilter          
363409    4.72e-06         0.9751          0.5572         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_CVetoBVeto      
363410    4.72e-06         0.9751          0.2861         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_CFilterBVet     
363411    4.72e-06         0.9751          0.1566         Zv22	 		    Sherpa_NNPDF30NNLO_Zee_Pt2000_E_CMS_BFilter       
363361        2077         0.9751          0.8112         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_CVetoBVeto	      
363362        2077         0.9751          0.1189         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_CFilterBVeto	  
363363        2077         0.9751          0.06973        Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt0_70_BFilter	      	      
363102       71.64         0.9751          0.6684         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_CVetoBVeto	  
363103       71.64         0.9751          0.201          Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_CFilterBVeto          
363104       71.64         0.9751          0.1271         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt70_140_BFilter          
363105       11.05         0.9751          0.6265         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_CVetoBVeto	  
363106       11.05         0.9751          0.2237         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_CFilterBVeto         
363107       11.05         0.9751          0.1448         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt140_280_BFilter	       
363108      0.8322         0.9751          0.5962         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_CVetoBVeto          
363109      0.8322         0.9751          0.2432         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_CFilterBVeto
363110      0.8322         0.9751          0.1522         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt280_500_BFilterBVeto        
363111     0.05304         0.9751          0.5731         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_CVetoBVeto          
363112     0.05304         0.9751          0.2522         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_CFilterBVeto        
363113     0.05304         0.9751          0.1534         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt500_700_BFilter	       
363114    0.009562         0.9751          0.5765         Zv22                      Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_CVetoBVeto         
363115    0.009562         0.9751          0.2591         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_CFilterBVeto       
363116    0.009562         0.9751          0.1603         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt700_1000_BFilter	      
363117    0.001252         0.9751          0.5811         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_CVetoBVeto       
363118    0.001252         0.9751          0.2715         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_CFilterBVeto     
363119    0.001252         0.9751          0.1458         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt1000_2000_BFilter          
363120    4.72e-06         0.9751          0.5572         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_CVetoBVeto      
363121    4.72e-06         0.9751          0.2861         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_CFilterBVeto     
363122    4.72e-06         0.9751          0.1566         Zv22	 		    Sherpa_NNPDF30NNLO_Ztautau_Pt2000_E_CMS_BFilter       
  

# NNLO https://twiki.cern.ch/twiki/bin/view/AtlasProtected/CrossSectionHighOrder 
# Zvv k-factor (1968pb), compare with NNLO 1914pb, k=0.9728
363412   1.122e+04          0.9728         0.8108         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_CVetoBVeto
363413   1.122e+04          0.9728         0.1155         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_CFilterBVeto
363414   1.122e+04          0.9728         0.07126        Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt0_70_BFilter
363415       404.0          0.9728         0.6679         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_CVetoBVeto
363416       404.0          0.9728         0.2005         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_CFilterBVeto
363417       404.0          0.9728         0.1245         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt70_140_BFilter
363418       62.21          0.9728         0.6267         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_CVetoBVeto
363419       62.21          0.9728         0.2414         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_CFilterBVeto
363420       62.21          0.9728         0.1448         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt140_280_BFilter
363421       4.612          0.9728         0.5985         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_CVetoBVeto
363422       4.612          0.9728         0.2387         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_CFilterBVeto
363423       4.612          0.9728         0.1566         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt280_500_BFilter
363424      0.2871          0.9728         0.5847         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_CVetoBVeto
363425      0.2871          0.9728         0.2561         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_CFilterBVeto
363426      0.2871          0.9728         0.1585         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt500_700_BFilter
363427     0.05102          0.9728         0.5791         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_CVetoBVeto
363428     0.05102          0.9728         0.2614         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_CFilterBVeto
363429     0.05102          0.9728         0.1566         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt700_1000_BFilter
363430    0.006491          0.9728         0.5616         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_CVetoBVeto
363431    0.006491          0.9728         0.2628         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_CFilterBVeto
363432    0.006491          0.9728         0.1687         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt1000_2000_BFilter
363433   2.429e-05          0.9728         0.5159         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_CVetoBVeto
363434   2.429e-05          0.9728         0.3034         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_CFilterBVeto
363435   2.429e-05          0.9728         0.1807         Zv22                      Sherpa_NNPDF30NNLO_Znunu_Pt2000_E_CMS_BFilter

# W+jets
# NNLO 20080pb, Sherpa 2.2=20697pb, k-factor 0.9702
#
363331   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_CVetoBVeto                                 
363332   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_CFilterBVeto                               
363333   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt0_70_BFilter                                    
363334   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_CVetoBVeto                               
363335   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_CFilterBVeto                             
363336   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt70_140_BFilter                                  
363337   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_CVetoBVeto                              
363338   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_CFilterBVeto                            
363339   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt140_280_BFilter                                 
363340   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_CVetoBVeto                              
363341   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_CFilterBVeto                            
363342   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt280_500_BFilter                                 
363343   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_CVetoBVeto                              
363344   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_CFilterBVeto                            
363345   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt500_700_BFilter                                 
363346   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_CVetoBVeto                             
363347   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_CFilterBVeto                           
363348   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt700_1000_BFilter                                
363349   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_CVetoBVeto                            
363350   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_CFilterBVeto                          
363351   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt1000_2000_BFilter                               
363352   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_CVetoBVeto                           
363353   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_CFilterBVeto                         
363354   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wtaunu_Pt2000_E_CMS_BFilter                              

363436   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_CVetoBVeto                                
363437   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_CFilterBVeto                              
363438   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt0_70_BFilter                                   
363439   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_CVetoBVeto                              
363440   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_CFilterBVeto                            
363441   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt70_140_BFilter                                 
363442   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_CVetoBVeto                             
363443   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_CFilterBVeto                           
363444   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt140_280_BFilter                                
363445   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_CVetoBVeto                             
363446   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_CFilterBVeto                           
363447   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt280_500_BFilter                                
363448   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_CVetoBVeto                             
363449   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_CFilterBVeto                           
363450   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt500_700_BFilter                                
363451   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_CVetoBVeto                            
363452   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_CFilterBVeto                          
363453   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt700_1000_BFilter                               
363454   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_CVetoBVeto                           
363455   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_CFilterBVeto                         
363456   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt1000_2000_BFilter                              
363457   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_CVetoBVeto                          
363458   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_CFilterBVeto                        
363459   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wmunu_Pt2000_E_CMS_BFilter                             

363460   2.002e+04          0.9702         0.8139         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_CVetoBVeto
363461   2.002e+04          0.9702         0.138          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_CFilterBVeto
363462   2.002e+04          0.9702         0.04686        Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt0_70_BFilter
363463   589.7              0.9702         0.6591         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_CVetoBVeto
363464   589.7              0.9702         0.2539         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_CFilterBVeto
363465   589.7              0.9702         0.08652        Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt70_140_BFilter
363466   84.14              0.9702         0.6146         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_CVetoBVeto
363467   84.14              0.9702         0.2764         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_CFilterBVeto
363468   84.14              0.9702         0.1059         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt140_280_BFilter
363469   6.111              0.9702         0.5837         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_CVetoBVeto                            
363470   6.111              0.9702         0.287          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_CFilterBVeto                          
363471   6.111              0.9702         0.1224         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt280_500_BFilter                               
363472   0.3807             0.9702         0.5686         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_CVetoBVeto                            
363473   0.3807             0.9702         0.2926         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_CFilterBVeto                          
363474   0.3807             0.9702         0.135          Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt500_700_BFilter                               
363475   0.06898            0.9702         0.5674         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_CVetoBVeto
363476   0.06898            0.9702         0.2892         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_CFilterBVeto
363477   0.06898            0.9702         0.1429         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt700_1000_BFilter.evgen
363478   0.008919           0.9702         0.5591         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_CVetoBVeto                          
363479   0.008919           0.9702         0.2917         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_CFilterBVeto                        
363480   0.008919           0.9702         0.1492         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt1000_2000_BFilter                             
363481   2.905e-05          0.9702         0.5625         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_CVetoBVeto                         
363482   2.905e-05          0.9702         0.2454         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_CFilterBVeto                       
363483   2.905e-05          0.9702         0.1919         Wv22                      Sherpa_NNPDF30NNLO_Wenu_Pt2000_E_CMS_BFilter        
     

110351   696.0400           1.0            0.457280       ttbar                    PowhegPythia_P2012_ttbar_allhad                                    
110401   695.8400           1.0            0.543160       ttbar                    PowhegPythia_P2012_ttbar_nonallhad                                 
110302   3.351400           1.0            1.000000       stops                   PowhegPythia_P2012_st_schan_lep                                    
110070   43.75500           1.0            1.000000       stopt                   PowhegPythia_P2012_singletop_tchan_lept_top                        
110071   25.77800           1.0            1.000000       stopt                   PowhegPythia_P2012_singletop_tchan_lept_antitop                    
110305   68.45900           1.0            1.000000       stopWt                  PowhegPythia_P2012_st_Wtchan_incl_DR                               

147910   7.842E+10          1.0            0.97193        dijetJZ                  Pythia8_AU2CT10_jetjet_JZ0W                                        
147911   7.842E+10          1.0            2.7903E-04     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ1W                                        
147912   5.7312E+07         1.0            5.2261E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ2W                                        
147913   1.4478E+06         1.0            1.8068E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ3W                                        
147914   2.3093E+04         1.0            1.3276E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ4W                                        
147915   2.3793E+02         1.0            5.0449E-03     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ5W                                        
147916   5.4279E+00         1.0            1.3886E-02     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ6W                                        
147917   9.4172E-01         1.0            6.7141E-02     dijetJZ                  Pythia8_AU2CT10_jetjet_JZ7W                                        

#Dijet samples added by A Mehta 01.09.15
361000   78420000000.0      1.0            0.97563        dijetJZ                  Pythia8EvtGen_A14NNPDF23LO_jetjet_JZ0             #Sam Meehan (10/20) - taken from AMI - yes, the cross section did appear the same as the JZ1
361001   78420000000.0      1.0            0.024819       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ1                                      
361002   2433400000.0       1.0            0.01004        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ2                                      
361003   26454000.0         1.0            0.011798       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ3                                      
361004   254640.0           1.0            0.01344        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ4                                      
361005   4553.6             1.0            0.014577       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ5                                      
361006   257.52             1.0            0.010018       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ6                                      
361007   16.214             1.0            0.01112        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ7                                      
361008   0.62505            1.0            0.010331       dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ8                                      
361009   0.01964            1.0            0.01211        dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ9                                      
361010   0.0011961          1.0            0.0058921      dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ10                                     
361011   4.226e-05          1.0            0.0026753      dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ11                                     
361012   1.0367e-06         1.0            0.00042432     dijetJZ                  Py8EG_A14NNPDF23LO_jetjet_JZ12                                     

#Dijet samples added by A Mehta 27.08.15
361020   78420000000.0      1.0            1.024          dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ0W                                     
361021   78420000000.0      1.0            0.00067198     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ1W                                     
361022   2433200000.0       1.0            0.00033264     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ2W                                     
361023   26454000.0         1.0            0.00031953     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ3W                                     
361024   254630.0           1.0            0.00053009     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ4W                                     
361025   4553.5             1.0            0.00092325     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ5W                                     
361026   257.53             1.0            0.00094016     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ6W                                     
361027   16.215             1.0            0.00039282     dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ7W                                     
361028   0.62502            1.0            0.010162       dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ8W                                     
361029   0.019639           1.0            0.012054       dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ9W                                     
361030   0.0011962          1.0            0.0058935      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ10W                                    
361031   4.2258e-05         1.0            0.0027015      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ11W                                    
361032   1.0367e-06         1.0            0.0004250      dijetJZW                 Py8EG_A14NNPDF23LO_jetjet_JZ12W                                    

# set sig(gg->A)xBR(A->Zh)xBR(h->bb)=500fb=0.5pb. Account for Z->vv(0.2) and Z->ll (ee,mumu)(0.67)
189033   0.0335             1.0            1.0000E+00     ggAZhllbb300               MadGraphPythia8_AU2CTEQ6L1_ggA300_Zh125_llbb.e3575                 
189038   0.0335             1.0            1.0000E+00     ggAZhllbb800               MadGraphPythia8_AU2CTEQ6L1_ggA800_Zh125_llbb.e3575                 
189039   0.0335             1.0            1.0000E+00     ggAZhllbb1000              MadGraphPythia8_AU2CTEQ6L1_ggA1000_Zh125_llbb.e3575                
189043   0.1                1.0            1.0000E+00     ggAZhllvv300               MadGraphPythia8_AU2CTEQ6L1_ggA300_Zh125_vvbb.e3575                 
189048   0.1                1.0            1.0000E+00     ggAZhllvv800               MadGraphPythia8_AU2CTEQ6L1_ggA800_Zh125_vvbb.e3575                 
189049   0.1                1.0            1.0000E+00     ggAZhllvv1000              MadGraphPythia8_AU2CTEQ6L1_ggA1000_Zh125_vvbb.e3575                
203917   2.1682E-02         1.0            7.9269E-01     HVTllbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_1000GeV_126.e3575        
203918   3.7286E-03         1.0            8.1383E-01     HVTllbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_1500GeV_126.e3575        
203919   9.1344E-04         1.0            8.2462E-01     HVTllbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_2000GeV_126.e3575        
203920   2.6844E-04         1.0            8.2836E-01     HVTllbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_2500GeV_126.e3575        
203921   3.2650E-01         1.0            7.3243E-01     HVTllbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_llbb_500GeV_126.e3575         
203922   1.3782E-01         1.0            8.9551E-01     HVTlvbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_1000GeV_126.e3575        
203923   2.4528E-02         1.0            9.0649E-01     HVTlvbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_1500GeV_126.e3575        
203924   6.1476E-03         1.0            9.1468E-01     HVTlvbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_2000GeV_126.e3575        
203925   1.8120E-03         1.0            9.1740E-01     HVTlvbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_2500GeV_126.e3575        
203926   1.9546             1.0            8.5286E-01     HVTlvbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Wh_lvbb_500GeV_126.e3575         
203927   4.3184E-02         1.0            1.0000E+00     HVTvvbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_1000GeV_126.e3575        
203928   7.4200E-03         1.0            1.0000E+00     HVTvvbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_1500GeV_126.e3575        
203929   1.8202E-03         1.0            1.0000E+00     HVTvvbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_2000GeV_126.e3575        
203930   5.3474E-04         1.0            1.0000E+00     HVTvvbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_2500GeV_126.e3575        
203931   6.4968E-01         1.0            1.0000E+00     HVTvvbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Zh_vvbb_500GeV_126.e3575         
203932   4.1976E-01         1.0            1.0000E+00     HVTqqbb1000              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_1000GeV_126.e3575        
203933   7.3952E-02         1.0            1.0000E+00     HVTqqbb1500              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_1500GeV_126.e3575        
203934   1.8334E-02         1.0            1.0000E+00     HVTqqbb2000              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_2000GeV_126.e3575        
203935   5.4088E-03         1.0            1.0000E+00     HVTqqbb2500              MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_2500GeV_126.e3575        
203936   6.0964             1.0            1.0000E+00     HVTqqbb500               MadgraphPythia8_AU2MSTW2008LO_HVT_Vh_qqbb_500GeV_126.e3575         

##xsection estimation based on the parton-luminosity function
206431   9.6802             1.00           7.54E-02       ggH400ZZvvqq             PowhegPythia8_AU2CT10_ggH400NWA_ZZnunuqq.e3330                     
206432   4.7240             1.00           7.31E-02       ggH500ZZvvqq             PowhegPythia8_AU2CT10_ggH500NWA_ZZnunuqq.e3330                     
206433   2.1276             1.00           7.63E-02       ggH600ZZvvqq             PowhegPythia8_AU2CT10_ggH600NWA_ZZnunuqq.e3330                     
206434   1.0252             1.00           7.98E-02       ggH700ZZvvqq             PowhegPythia8_AU2CT10_ggH700NWA_ZZnunuqq.e3330                     
206435   5.3929e-01         1.00           8.28E-02       ggH800ZZvvqq             PowhegPythia8_AU2CT10_ggH800NWA_ZZnunuqq.e3330                     
206436   3.0765e-01         1.00           8.53E-02       ggH900ZZvvqq             PowhegPythia8_AU2CT10_ggH900NWA_ZZnunuqq.e3330                     
206437   1.8880e-01         1.00           8.73E-02       ggH1000ZZvvqq            PowhegPythia8_AU2CT10_ggH1000NWA_ZZnunuqq.e3330                    
206438   2.6253e-05         1.00           1.0            ggH1200ZZvvqq            PowhegPythia8_AU2CT10_ggH1200NWA_ZZnunuqq.e3330                    
206439   9.4786e-06         1.00           1.0            ggH1400ZZvvqq            PowhegPythia8_AU2CT10_ggH1400NWA_ZZnunuqq.e3330                    
206440   3.7508e-06         1.00           1.0            ggH1600ZZvvqq            PowhegPythia8_AU2CT10_ggH1600NWA_ZZnunuqq.e3330                    
206441   1.5952e-06         1.00           1.0            ggH1800ZZvvqq            PowhegPythia8_AU2CT10_ggH1800NWA_ZZnunuqq.e3330                    
206442   7.0344e-07         1.00           1.0            ggH2000ZZvvqq            PowhegPythia8_AU2CT10_ggH2000NWA_ZZnunuqq.e3330                    
206443   5.5056e-01         1.00           7.54E-02       ggH400ZZvvqq             PowhegPythia8_AU2CT10_VBFH400NWA_ZZnunuqq.e3330                    
206444   3.5294e-01         1.00           7.31E-02       ggH500ZZvvqq             PowhegPythia8_AU2CT10_VBFH500NWA_ZZnunuqq.e3330                    
206445   2.2815e-01         1.00           7.63E-02       ggH600ZZvvqq             PowhegPythia8_AU2CT10_VBFH600NWA_ZZnunuqq.e3330                    
206446   1.5496e-01         1.00           7.98E-02       ggH700ZZvvqq             PowhegPythia8_AU2CT10_VBFH700NWA_ZZnunuqq.e3330                    
206447   1.1109e-01         1.00           8.28E-02       ggH800ZZvvqq             PowhegPythia8_AU2CT10_VBFH800NWA_ZZnunuqq.e3330                    
206448   8.3783e-02         1.00           8.53E-02       ggH900ZZvvqq             PowhegPythia8_AU2CT10_VBFH900NWA_ZZnunuqq.e3330                    
206449   6.6140e-02         1.00           8.73E-02       ggH1000ZZvvqq            PowhegPythia8_AU2CT10_VBFH1000NWA_ZZnunuqq.e3330                   
206450   4.0516e-05         1.00           1.0            ggH1200ZZvvqq            PowhegPythia8_AU2CT10_VBFH1200NWA_ZZnunuqq.e3330                   
206451   2.3212e-05         1.00           1.0            ggH1400ZZvvqq            PowhegPythia8_AU2CT10_VBFH1400NWA_ZZnunuqq.e3330                   
206452   1.3691e-05         1.00           1.0            ggH1600ZZvvqq            PowhegPythia8_AU2CT10_VBFH1600NWA_ZZnunuqq.e3330                   
206453   8.2409e-06         1.00           1.0            ggH1800ZZvvqq            PowhegPythia8_AU2CT10_VBFH1800NWA_ZZnunuqq.e3330                   
206454   5.0569e-06         1.00           1.0            ggH2000ZZvvqq            PowhegPythia8_AU2CT10_VBFH2000NWA_ZZnunuqq.e3330                   

# set sig(gg->A)xBR(A->Zh)xBR(h->bb)=500fb=0.5pb. Account for Z->vv(0.2) and Z->ll (ee,mumu,tt)(0.1)
341732   0.05               1.0            1.0000E+00     AZhllbb200            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA200_Zh125_llbb.e4137         
341733   0.05               1.0            1.0000E+00     AZhllbb300            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA300_Zh125_llbb.e4137         
341734   0.05               1.0            1.0000E+00     AZhllbb500            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA500_Zh125_llbb.e4137         
341735   0.05               1.0            1.0000E+00     AZhllbb800            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA800_Zh125_llbb.e4137         
341736   0.05               1.0            1.0000E+00     AZhllbb1000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1000_Zh125_llbb.e4137        
341737   0.05               1.0            1.0000E+00     AZhllbb1500           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1500_Zh125_llbb.e4137        
341738   0.05               1.0            1.0000E+00     AZhllbb2000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA2000_Zh125_llbb.e4137        
# more mass points for Z(ll), 24.10.15, Daniel Buescher
343008   0.05               1.0            1.0000E+00     AZhllbb220            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA220_Zh125_llbb
343009   0.05               1.0            1.0000E+00     AZhllbb240            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA240_Zh125_llbb
343010   0.05               1.0            1.0000E+00     AZhllbb260            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA260_Zh125_llbb
343011   0.05               1.0            1.0000E+00     AZhllbb280            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA280_Zh125_llbb
343012   0.05               1.0            1.0000E+00     AZhllbb320            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA320_Zh125_llbb
343013   0.05               1.0            1.0000E+00     AZhllbb340            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA340_Zh125_llbb
343014   0.05               1.0            1.0000E+00     AZhllbb360            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA360_Zh125_llbb
343015   0.05               1.0            1.0000E+00     AZhllbb380            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA380_Zh125_llbb
343016   0.05               1.0            1.0000E+00     AZhllbb400            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA400_Zh125_llbb
343017   0.05               1.0            1.0000E+00     AZhllbb420            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA420_Zh125_llbb
343018   0.05               1.0            1.0000E+00     AZhllbb440            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA440_Zh125_llbb
343019   0.05               1.0            1.0000E+00     AZhllbb460            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA460_Zh125_llbb
343020   0.05               1.0            1.0000E+00     AZhllbb480            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA480_Zh125_llbb
343021   0.05               1.0            1.0000E+00     AZhllbb550            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA550_Zh125_llbb
343022   0.05               1.0            1.0000E+00     AZhllbb600            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA600_Zh125_llbb
343023   0.05               1.0            1.0000E+00     AZhllbb650            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA650_Zh125_llbb
343024   0.05               1.0            1.0000E+00     AZhllbb700            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA700_Zh125_llbb
343025   0.05               1.0            1.0000E+00     AZhllbb750            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA750_Zh125_llbb
343026   0.05               1.0            1.0000E+00     AZhllbb850            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA850_Zh125_llbb
343027   0.05               1.0            1.0000E+00     AZhllbb900            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA900_Zh125_llbb
343028   0.05               1.0            1.0000E+00     AZhllbb950            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA950_Zh125_llbb
343029   0.05               1.0            1.0000E+00     AZhllbb1100           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1100_Zh125_llbb
343030   0.05               1.0            1.0000E+00     AZhllbb1200           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1200_Zh125_llbb
343031   0.05               1.0            1.0000E+00     AZhllbb1300           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1300_Zh125_llbb
343032   0.05               1.0            1.0000E+00     AZhllbb1400           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1400_Zh125_llbb
343033   0.05               1.0            1.0000E+00     AZhllbb1600           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1600_Zh125_llbb
343034   0.05               1.0            1.0000E+00     AZhllbb1700           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1700_Zh125_llbb
343035   0.05               1.0            1.0000E+00     AZhllbb1800           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1800_Zh125_llbb
343036   0.05               1.0            1.0000E+00     AZhllbb1900           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1900_Zh125_llbb
341739   0.1                1.0            1.0000E+00     AZhvvbb500            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA500_Zh125_vvbb.e4137         
341740   0.1                1.0            1.0000E+00     AZhvvbb800            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA800_Zh125_vvbb.e4137         
341741   0.1                1.0            1.0000E+00     AZhvvbb1000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1000_Zh125_vvbb.e4137        
341742   0.1                1.0            1.0000E+00     AZhvvbb1500           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1500_Zh125_vvbb.e4137        
341743   0.1                1.0            1.0000E+00     AZhvvbb2000           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA2000_Zh125_vvbb.e4137        
341937   0.1                1.0            1.0000E+00     AZhvvbb1800           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1800_Zh125_vvbb.e4137        
341938   0.1                1.0            1.0000E+00     AZhvvbb1900           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1900_Zh125_vvbb.e4137        
343037   0.1                1.0            1.0000E+00     AZhvvbb280            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA280_Zh125_vvbb.e4137        
343038   0.1                1.0            1.0000E+00     AZhvvbb300            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_300_Zh125_vvbb.e4137        
343039   0.1                1.0            1.0000E+00     AZhvvbb320            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_320_Zh125_vvbb.e4137        
343040   0.1                1.0            1.0000E+00     AZhvvbb340            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_340_Zh125_vvbb.e4137        
343041   0.1                1.0            1.0000E+00     AZhvvbb360            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_360_Zh125_vvbb.e4137        
343042   0.1                1.0            1.0000E+00     AZhvvbb380            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_380_Zh125_vvbb.e4137        
343043   0.1                1.0            1.0000E+00     AZhvvbb400            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_400_Zh125_vvbb.e4137        
343044   0.1                1.0            1.0000E+00     AZhvvbb420            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_420_Zh125_vvbb.e4137        
343045   0.1                1.0            1.0000E+00     AZhvvbb440            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_440_Zh125_vvbb.e4137        
343046   0.1                1.0            1.0000E+00     AZhvvbb460            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_460_Zh125_vvbb.e4137        
343047   0.1                1.0            1.0000E+00     AZhvvbb480            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_480_Zh125_vvbb.e4137        
343048   0.1                1.0            1.0000E+00     AZhvvbb550            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_550_Zh125_vvbb.e4137        
343049   0.1                1.0            1.0000E+00     AZhvvbb600            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_600_Zh125_vvbb.e4137        
343050   0.1                1.0            1.0000E+00     AZhvvbb650            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_650_Zh125_vvbb.e4137        
343051   0.1                1.0            1.0000E+00     AZhvvbb700            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_700_Zh125_vvbb.e4137        
343052   0.1                1.0            1.0000E+00     AZhvvbb750            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_750_Zh125_vvbb.e4137        
343053   0.1                1.0            1.0000E+00     AZhvvbb850            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_850_Zh125_vvbb.e4137        
343054   0.1                1.0            1.0000E+00     AZhvvbb900            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_900_Zh125_vvbb.e4137        
343055   0.1                1.0            1.0000E+00     AZhvvbb950            MadGraphPythia8EvtGen_A14NNPDF23LO_ggA_950_Zh125_vvbb.e4137        
343056   0.1                1.0            1.0000E+00     AZhvvbb1100           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1100_Zh125_vvbb.e4137        
343057   0.1                1.0            1.0000E+00     AZhvvbb1200           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1200_Zh125_vvbb.e4137        
343058   0.1                1.0            1.0000E+00     AZhvvbb1300           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1300_Zh125_vvbb.e4137        
343059   0.1                1.0            1.0000E+00     AZhvvbb1400           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1400_Zh125_vvbb.e4137        
343060   0.1                1.0            1.0000E+00     AZhvvbb1600           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1600_Zh125_vvbb.e4137        
343061   0.1                1.0            1.0000E+00     AZhvvbb1700           MadGraphPythia8EvtGen_A14NNPDF23LO_ggA1700_Zh125_vvbb.e4137        

# bbA
# llbb
343500   0.05               1.0            1.0000E+00     bbAZhllbb220          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA220_yb2_Zhllbb.e4741
343501   0.05               1.0            1.0000E+00     bbAZhllbb240          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA240_yb2_Zhllbb.e4741
343502   0.05               1.0            1.0000E+00     bbAZhllbb260          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA260_yb2_Zhllbb.e4741
343503   0.05               1.0            1.0000E+00     bbAZhllbb280          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA280_yb2_Zhllbb.e4741
343504   0.05               1.0            1.0000E+00     bbAZhllbb300          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA300_yb2_Zhllbb.e4741
343505   0.05               1.0            1.0000E+00     bbAZhllbb320          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA320_yb2_Zhllbb.e4741
343506   0.05               1.0            1.0000E+00     bbAZhllbb340          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA340_yb2_Zhllbb.e4741
343507   0.05               1.0            1.0000E+00     bbAZhllbb360          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA360_yb2_Zhllbb.e4741
343508   0.05               1.0            1.0000E+00     bbAZhllbb380          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA380_yb2_Zhllbb.e4741
343509   0.05               1.0            1.0000E+00     bbAZhllbb400          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA400_yb2_Zhllbb.e4741
343510   0.05               1.0            1.0000E+00     bbAZhllbb420          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA420_yb2_Zhllbb.e4741
343511   0.05               1.0            1.0000E+00     bbAZhllbb440          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA440_yb2_Zhllbb.e4741
343512   0.05               1.0            1.0000E+00     bbAZhllbb460          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA460_yb2_Zhllbb.e4741
343513   0.05               1.0            1.0000E+00     bbAZhllbb480          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA480_yb2_Zhllbb.e4741
343514   0.05               1.0            1.0000E+00     bbAZhllbb500          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA500_yb2_Zhllbb.e4741
343515   0.05               1.0            1.0000E+00     bbAZhllbb550          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA550_yb2_Zhllbb.e4741
343516   0.05               1.0            1.0000E+00     bbAZhllbb600          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA600_yb2_Zhllbb.e4741
343517   0.05               1.0            1.0000E+00     bbAZhllbb650          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA650_yb2_Zhllbb.e4741
343518   0.05               1.0            1.0000E+00     bbAZhllbb700          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA700_yb2_Zhllbb.e4741
343519   0.05               1.0            1.0000E+00     bbAZhllbb750          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA750_yb2_Zhllbb.e4741
343520   0.05               1.0            1.0000E+00     bbAZhllbb800          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA800_yb2_Zhllbb.e4741
343521   0.05               1.0            1.0000E+00     bbAZhllbb850          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA850_yb2_Zhllbb.e4741
343522   0.05               1.0            1.0000E+00     bbAZhllbb900          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA900_yb2_Zhllbb.e4741
343523   0.05               1.0            1.0000E+00     bbAZhllbb950          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA950_yb2_Zhllbb.e4741
343524   0.05               1.0            1.0000E+00     bbAZhllbb1000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1000_yb2_Zhllbb.e4741
343525   0.05               1.0            1.0000E+00     bbAZhllbb1100         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1100_yb2_Zhllbb.e4741
343526   0.05               1.0            1.0000E+00     bbAZhllbb1200         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1200_yb2_Zhllbb.e4741
343527   0.05               1.0            1.0000E+00     bbAZhllbb1300         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1300_yb2_Zhllbb.e4741
343528   0.05               1.0            1.0000E+00     bbAZhllbb1400         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1400_yb2_Zhllbb.e4741
343529   0.05               1.0            1.0000E+00     bbAZhllbb1500         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1500_yb2_Zhllbb.e4741
343530   0.05               1.0            1.0000E+00     bbAZhllbb1600         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1600_yb2_Zhllbb.e4741
343531   0.05               1.0            1.0000E+00     bbAZhllbb1700         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1700_yb2_Zhllbb.e4741
343532   0.05               1.0            1.0000E+00     bbAZhllbb1800         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1800_yb2_Zhllbb.e4741
343533   0.05               1.0            1.0000E+00     bbAZhllbb1900         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1900_yb2_Zhllbb.e4741
343534   0.05               1.0            1.0000E+00     bbAZhllbb2000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA2000_yb2_Zhllbb.e4741 # also fullsim
# vvbb
343535   0.1                1.0            1.0000E+00     bbAZhvvbb280          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA280_yb2_Zhvvbb.e4741
343536   0.1                1.0            1.0000E+00     bbAZhvvbb300          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA300_yb2_Zhvvbb.e4741
343537   0.1                1.0            1.0000E+00     bbAZhvvbb320          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA320_yb2_Zhvvbb.e4741
343538   0.1                1.0            1.0000E+00     bbAZhvvbb340          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA340_yb2_Zhvvbb.e4741
343539   0.1                1.0            1.0000E+00     bbAZhvvbb360          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA360_yb2_Zhvvbb.e4741
343540   0.1                1.0            1.0000E+00     bbAZhvvbb380          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA380_yb2_Zhvvbb.e4741
343541   0.1                1.0            1.0000E+00     bbAZhvvbb400          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA400_yb2_Zhvvbb.e4741
343542   0.1                1.0            1.0000E+00     bbAZhvvbb420          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA420_yb2_Zhvvbb.e4741
343543   0.1                1.0            1.0000E+00     bbAZhvvbb440          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA440_yb2_Zhvvbb.e4741
343544   0.1                1.0            1.0000E+00     bbAZhvvbb460          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA460_yb2_Zhvvbb.e4741
343545   0.1                1.0            1.0000E+00     bbAZhvvbb480          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA480_yb2_Zhvvbb.e4741
343546   0.1                1.0            1.0000E+00     bbAZhvvbb500          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA500_yb2_Zhvvbb.e4741 # also fullsim
343547   0.1                1.0            1.0000E+00     bbAZhvvbb550          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA550_yb2_Zhvvbb.e4741
343548   0.1                1.0            1.0000E+00     bbAZhvvbb600          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA600_yb2_Zhvvbb.e4741
343549   0.1                1.0            1.0000E+00     bbAZhvvbb650          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA650_yb2_Zhvvbb.e4741
343550   0.1                1.0            1.0000E+00     bbAZhvvbb700          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA700_yb2_Zhvvbb.e4741
343551   0.1                1.0            1.0000E+00     bbAZhvvbb750          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA750_yb2_Zhvvbb.e4741
343552   0.1                1.0            1.0000E+00     bbAZhvvbb800          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA800_yb2_Zhvvbb.e4741
343553   0.1                1.0            1.0000E+00     bbAZhvvbb850          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA850_yb2_Zhvvbb.e4741
343554   0.1                1.0            1.0000E+00     bbAZhvvbb900          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA900_yb2_Zhvvbb.e4741
343555   0.1                1.0            1.0000E+00     bbAZhvvbb950          aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA950_yb2_Zhvvbb.e4741
343556   0.1                1.0            1.0000E+00     bbAZhvvbb1000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1000_yb2_Zhvvbb.e4741
343557   0.1                1.0            1.0000E+00     bbAZhvvbb1100         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1100_yb2_Zhvvbb.e4741
343558   0.1                1.0            1.0000E+00     bbAZhvvbb1200         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1200_yb2_Zhvvbb.e4741
343559   0.1                1.0            1.0000E+00     bbAZhvvbb1300         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1300_yb2_Zhvvbb.e4741
343560   0.1                1.0            1.0000E+00     bbAZhvvbb1400         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1400_yb2_Zhvvbb.e4741
343561   0.1                1.0            1.0000E+00     bbAZhvvbb1500         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1500_yb2_Zhvvbb.e4741
343562   0.1                1.0            1.0000E+00     bbAZhvvbb1600         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1600_yb2_Zhvvbb.e4741
343563   0.1                1.0            1.0000E+00     bbAZhvvbb1700         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1700_yb2_Zhvvbb.e4741
343564   0.1                1.0            1.0000E+00     bbAZhvvbb1800         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1800_yb2_Zhvvbb.e4741
343565   0.1                1.0            1.0000E+00     bbAZhvvbb1900         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA1900_yb2_Zhvvbb.e4741
343566   0.1                1.0            1.0000E+00     bbAZhvvbb2000         aMcAtNloPythia8EvtGen_A14NNPDF23LO_bbA2000_yb2_Zhvvbb.e4741 # also fullsim


#High mass higgs
341386    6.3556       1.0     0.3453       ggH400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341387    3.0769       1.0     0.34608      ggH500NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH500NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341388    1.3756       1.0     0.34599      ggH600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341389    0.64056      1.0     0.34626      ggH700NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH700NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341390    0.3154       1.0     0.34665      ggH800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341391    0.16361      1.0     0.34612      ggH900NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH900NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341392    0.088953     1.0     0.34548      ggH1000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341393    0.026437     1.0     0.34527      ggH1200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341394    0.0095462    1.0     0.34558      ggH1400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341395    0.0037778    1.0     0.34647      ggH1600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341396    0.0016067    1.0     0.34533      ggH1800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH1800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341397    0.0007085    1.0     0.34596      ggH2000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341398    0.00033469   1.0     0.3467       ggH2200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341399    0.0001644    1.0     0.3461       ggH2400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341400    8.3443e-05   1.0     0.34649      ggH2600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341401    4.3538e-05   1.0     0.34555      ggH2800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH2800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341402    2.3254e-05   1.0     0.34579      ggH3000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH3000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341403    0.73881      1.0     0.3459       VBFH400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341404    0.47356      1.0     0.348        VBFH500NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH500NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341405    0.31814      1.0     0.34667      VBFH600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341406    0.22143      1.0     0.34544      VBFH700NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH700NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341408    0.11461      1.0     0.34581      VBFH900NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH900NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341409    0.085222     1.0     0.34682      VBFH1000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341410    0.047302     1.0     0.34628      VBFH1200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341411    0.028548     1.0     0.34511      VBFH1400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341413    0.010843     1.0     0.34568      VBFH1800NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH1800NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341414    0.0070509    1.0     0.34566      VBFH2000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341415    0.0040795    1.0     0.34643      VBFH2200NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2200NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341416    0.0027763    1.0     0.34536      VBFH2400NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2400NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341417    0.0018696    1.0     0.34652      VBFH2600NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH2600NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI
341419    0.00079681   1.0     0.34519      VBFH3000NWZZvvqq     PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH3000NW_ZZvvqq             #Sam Meehan (10/20) - taken from AMI

# NLO Powheg-Pythia8 W samples used for SM studies analysis

# Cross section from https://twiki.cern.ch/twiki/bin/view/AtlasProtected/SMDC14xsecs#W_Z - updated following CT14 predictions
361100   11521.00           1.0            1.0            Wplusenu           PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplusenu   
361101   11521.00           1.0            1.0            Wplusmunu          PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplusmunu  
361102   11521.00           1.0            1.0            Wplustaunu         PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wplustaunu 
361103   8529.00            1.0            1.0            Wminusenu          PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminusenu  
361104   8529.00            1.0            1.0            Wminusmunu         PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminusmunu 
361105   8529.00            1.0            1.0            Wminustaunu        PowhegPythia8EvtGen_AZNLOCTEQ6L1_Wminustaunu

# NLO Powheg-Pythia8 Z samples
# Cross sections, k-factors to NNLO, efficiencies from
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/MC15ZjetsPowPy8InclSamplesPMG -  - updated following CT14 predictions
361106   1.886000E+03       1.026000E+00   1.000000E+00   Zee                PowhegPythia8EvtGen_AZNLOCTEQ6L1_Zee    
361107   1.886000E+03       1.026000E+00   1.000000E+00   Zmumu              PowhegPythia8EvtGen_AZNLOCTEQ6L1_Zmumu  
361108   1.886000E+03       1.026000E+00   1.000000E+00   Ztautau            PowhegPythia8EvtGen_AZNLOCTEQ6L1_Ztautau

# NLO top cross section from central PMG page, more info at:
# https://twiki.cern.ch/twiki/bin/view/LHCPhysics/TtbarNNLO#Top_quark_pair_cross_sections_at
410000   831.76             1.0            0.543          ttbar                    PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad                
410001   831.76             1.0            0.543          ttbar_radhi              PowhegPythiaEvtGen_P2012radHi_ttbar_hdamp345_down_nonallhad   
410002   831.76             1.0            0.543          ttbar_radlo              PowhegPythiaEvtGen_P2012radLo_ttbar_hdamp172_up_nonallhad
410003   831.76             1.0            0.543          ttbaraMcAtNloHW          aMcAtNLOHerwigppEG_ttbar_nonallhad
410004   831.76             1.0            0.54386        ttbarPowHW_UEEE5         PowhegHerwigppEG_UEEE5_ttbar_hdamp172p5_nonallhad
410006   831.76             1.0            0.54386        ttbarPowHPy_A14          PowhegPythia8EG_A14_ttbar_hdamp172p5_nonallhad
410007   831.76             1.0            0.45618        ttbar                    PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad                
410021   831.76             1.0            0.105          ttbar_dilep              Sh_CT10_ttbar_DiLepton_MEPS_NLO 
410024   831.76             1.0            0.457          ttbar_allhad             Sh_CT10_ttbar_AllHadron_MEPS_NLO

# ttbar,  24.10.15, Daniel Buescher, from twiki:
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/XsecSummaryTTbar
# WARNING: many samples seem to be missing kfactor, contacted twiki resposible
301528	696.25	1.1949	0.00471933	ttbar		mc15_13TeV.301528.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_1
301529	696.25	1.1949	0.001944	ttbar		mc15_13TeV.301529.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_2
301530	696.23	1.1949	0.00086308	ttbar		mc15_13TeV.301530.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_3
301531	696.24	1.1949	0.0005191	ttbar		mc15_13TeV.301531.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_4
301532	696.25	1.1949	0.00030919	ttbar		mc15_13TeV.301532.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_mtt_5
301539	5.2071	1.363	1		ttbarSherpa	mc15_13TeV.301539.Sherpa_CT10_ttbar_ee_50M150
407029	783.84	1	0.025894	ttbar		mc15_13TeV.407029.PhPyEG_CT10_P2012radHiC6L1_ttbarHT6c_1k_hdamp345_down_nonAH
407030	783.84	1	0.0039626	ttbar		mc15_13TeV.407030.PhPyEG_CT10_P2012radHiC6L1_ttbarHT1k_1k5_hdamp345_down_nonAH
407031	783.85	1	0.00074973	ttbar		mc15_13TeV.407031.PhPyEG_CT10_P2012radHiC6L1_ttbarHT1k5_hdamp345_down_nonAH
407032	783.83	1	0.0094391	ttbar		mc15_13TeV.407032.PhPyEG_CT10_P2012radHiC6L1_ttbarMET200_hdamp345_down_nonAH
407033	611.11	1	0.021578	ttbar		mc15_13TeV.407033.PhPyEG_CT10_P2012radLoC6L1_ttbarHT6c_1k_hdamp172_up_nonAH
407034	611.11	1	0.0027243	ttbar		mc15_13TeV.407034.PhPyEG_CT10_P2012radLoC6L1_ttbarHT1k_1k5_hdamp172_up_nonAH
407035	611.12	1	0.00044052	ttbar		mc15_13TeV.407035.PhPyEG_CT10_P2012radLoC6L1_ttbarHT1k5_hdamp172_up_nonAH
407036	611.1	1	0.0091213	ttbar		mc15_13TeV.407036.PhPyEG_CT10_P2012radLoC6L1_ttbarMET200_hdamp172_up_nonAH
407041	696.47	1	0.025503	ttbar		mc15_13TeV.407041.PhPy8EG_CT10_A14N23LO_ttbarHT6c_1k_hdamp172p5_nonAH
407042	696.47	1	0.0037897	ttbar		mc15_13TeV.407042.PhPy8EG_CT10_A14N23LO_ttbarHT1k_1k5_hdamp172p5_nonAH
407044	696.46	1	0.009243	ttbar		mc15_13TeV.407044.PhPy8EG_CT10_A14N23LO_ttbarMET200_hdamp172p5_nonAH
410009	696.12	1	0.10534		ttbar		mc15_13TeV.410009.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_dil
#410021	78.126	1	1		ttbarSherpa	mc15_13TeV.410021.Sherpa_CT10_ttbar_DiLepton_MEPS_NLO
410022	165.95	1	1		ttbarSherpa	mc15_13TeV.410022.Sherpa_CT10_ttbar_SingleLeptonP_MEPS_NLO
410023	159.18	1	1		ttbarSherpa	mc15_13TeV.410023.Sherpa_CT10_ttbar_SingleLeptonM_MEPS_NLO
#410024	309.27	1	1		ttbarSherpa	mc15_13TeV.410024.Sherpa_CT10_ttbar_AllHadron_MEPS_NLO
410037	745.61	1	0.54387		ttbar		mc15_13TeV.410037.PowhegPythiaEvtGen_P2012_ttbar_hdamp170_nonallhad
410038	715.51	1	0.54378		ttbar		mc15_13TeV.410038.PowhegPythiaEvtGen_P2012_ttbar_hdamp171p5_nonallhad
410039	677.57	1	0.5438		ttbar		mc15_13TeV.410039.PowhegPythiaEvtGen_P2012_ttbar_hdamp173p5_nonallhad
410040	650.65	1	0.54384		ttbar		mc15_13TeV.410040.PowhegPythiaEvtGen_P2012_ttbar_hdamp175_nonallhad
410041	608.55	1	0.54377		ttbar		mc15_13TeV.410041.PowhegPythiaEvtGen_P2012_ttbar_hdamp177p5_nonallhad
410042	745.57	1	0.45616		ttbar		mc15_13TeV.410042.PowhegPythiaEvtGen_P2012_ttbar_hdamp170_allhad
410043	715.49	1	0.4562		ttbar		mc15_13TeV.410043.PowhegPythiaEvtGen_P2012_ttbar_hdamp171p5_allhad
410044	677.55	1	0.45618		ttbar		mc15_13TeV.410044.PowhegPythiaEvtGen_P2012_ttbar_hdamp173p5_allhad
410045	650.62	1	0.45617		ttbar		mc15_13TeV.410045.PowhegPythiaEvtGen_P2012_ttbar_hdamp175_allhad
410046	608.53	1	0.45625		ttbar		mc15_13TeV.410046.PowhegPythiaEvtGen_P2012_ttbar_hdamp177p5_allhad
410060	696.33	1	1		ttbarPowHW	mc15_13TeV.410060.PowhegHerwigEvtGen_AUET2_CT10_ttbar_nonallhad
410120	696.23	1	0.034624	ttbar		mc15_13TeV.410120.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_nonallhad_bfilter
410121	696.23	1	0.0064568	ttbar		mc15_13TeV.410121.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_dil_bfilter
426090	696.39	1	1		ttbarNoPhys	mc15_13TeV.426090.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T0
426091	696.07	1	1		ttbarNoPhys	mc15_13TeV.426091.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T1
426092	696.37	1	1		ttbarNoPhys	mc15_13TeV.426092.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T2
426093	696.21	1	1		ttbarNoPhys	mc15_13TeV.426093.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T3
426094	696.84	1	1		ttbarNoPhys	mc15_13TeV.426094.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T4
426095	697	1	1		ttbarNoPhys	mc15_13TeV.426095.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T5
426096	696.7	1	1		ttbarNoPhys	mc15_13TeV.426096.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T6
426097	696.45	1	1		ttbarNoPhys	mc15_13TeV.426097.PowhegPythiaEvtGen_P2012_ttbar_semilep_not4physics_T7
# added from twiki, 09.03.16 F. Müller
303722  696.25  1.0     0.0039582       ttbar           mc15_13TeV.303722.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_1
303723  696.24  1.0     0.0016340       ttbar           mc15_13TeV.303723.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_2
303724  696.22  1.0     0.0007234       ttbar           mc15_13TeV.303724.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_3
303725  696.24  1.0     0.0004382       ttbar           mc15_13TeV.303725.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_4
303726  696.24  1.0     0.0002591       ttbar           mc15_13TeV.303726.PowhegPythiaEvtGen_P2012_ttbar_hdamp172p5_allhad_mtt_5
303480  13.632  1       1               ttbarSherpa     mc15_13TeV.303480.Sherpa_CT10_ttbar_emu_0M150

#13TeV single top processes, AMI xsec
410107   2.076              1.0            1.0            stops_radhi             PowhegPythia_P2012radHi_SingleTopSchan_lept_top # Andy Nelson taken from AMI
410108   2.033              1.0            1.0            stops_radlo             PowhegPythia_P2012radLo_SingleTopSchan_lept_top # Andy Nelson taken from AMI
410109   1.275              1.0            1.0            stops_radhi             PowhegPythia_P2012radHi_SingleTopSchan_lept_antitop # Andy Nelson taken from AMI
410110   1.251              1.0            1.0            stops_radlo             PowhegPythia_P2012radLo_SingleTopSchan_lept_antitop # Andy Nelson taken from AMI
410011   43.73              1.0            1.0            stopt                   PowhegPythiaEvtGen_P2012_singletop_tchan_lept_top                  
410012   25.778             1.0            1.0            stopt                   PowhegPythiaEvtGen_P2012_singletop_tchan_lept_antitop              
410013   34.009             1.0            1.0            stopWt                  PowhegPythiaEvtGen_P2012_Wt_inclusive_top                          
410014   33.989             1.0            1.0            stopWt                  PowhegPythiaEvtGen_P2012_Wt_inclusive_antitop                      
410015   3.5835             1.0            1.0            stopWt_dilep            PowhegPythiaEvtGen_P2012_Wt_dilepton_top                           
410016   3.5814             1.0            1.0            stopWt_dilep            PowhegPythiaEvtGen_P2012_Wt_dilepton_antitop                       
410017   40.343             1.0            1.0            stopt_radlo             PowhegPythiaEvtGen_P2012radLo_singletop_tchan_lept_top             #Sam Meehan (10/20) - taken from AMI
410018   44.38              1.0            1.0            stopt_radhi             PowhegPythiaEvtGen_P2012radHi_singletop_tchan_lept_top             #Sam Meehan (10/20) - taken from AMI
410019   23.751             1.0            1.0            stopt_radlo             PowhegPythiaEvtGen_P2012radLo_singletop_tchan_lept_antitop             #Sam Meehan (10/20) - taken from AMI
410020   26.387             1.0            1.0            stopt_radhi             PowhegPythiaEvtGen_P2012radHi_singletop_tchan_lept_antitop             #Sam Meehan (10/20) - taken from AMI
410025   2.052              1.0            1.0            stops                   PowhegPythiaEvtGen_P2012_SingleTopSchan_noAllHad_top               
410026   1.262              1.0            1.0            stops                   PowhegPythiaEvtGen_P2012_SingleTopSchan_noAllHad_antitop           
410062   32.384             1.0            1.0            stopWt_DS               PowhegPythiaEvtGen_P2012_Wt_DS_inclusive_top             #Sam Meehan (10/20) - taken from AMI
410063   32.35              1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_inclusive_antitop
410064   3.4133             1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_dilepton_top     
410065   3.3227             1.0            1.0            stopWt_DS               PwPyEG_P2012_Wt_DS_dilepton_antitop 



#bb/cc->1mu, pT>15
361250   187710.0           1.0            1.0            bbTomu15                 Pythia8B_A14_NNPDF23LO_bbTomu15     
361251   58528.0            1.0            1.0            ccTomu15                 Pythia8B_A14_NNPDF23LO_ccTomu15     

# VBF inclusive samples
341566   2.208              1.0            1.0            VBFInclusive             PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_VBFH125_bb                   
341565   25.34              1.0            0.1999         GGFInclusive4J           PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH125_bb_EF4jets            
341564   25.34              1.0            1.0            GGFInclusive             PowhegPythia8EvtGen_CT10_AZNLOCTEQ6L1_ggH125_bb                    
342195   100.8              1.0            0.632          QCDZbbjjIncl             MadGraphPythia8EvtGen_A14NNPDF23_QCDZbbjj_Incl                     
342196   0.7348             1.0            0.682          EWKZbbjjIncl             MadGraphPythia8EvtGen_A14NNPDF23_EWKZbbjj_Incl                     

# vbf+gamma samples
341075   0.0154             1.0            1.0            jjaHbbHEFT125            MadGraphPythia8EvtGen_A14_CTEQ6LQ_jjaH_Hbb_HEFT_M125               
341074   0.08420            1.0            1.0            VBFjjaHbbSM              MadGraphPythia8EvtGen_A14_CTEQ6LQ_jjaH_Hbb_SM_M125                 
341076   452.7              1.0            1.0            bbjjaQCD                 MadGraphPythia8EvtGen_A14_CTEQ6LQ_bbjjaQCD                         
341077   6.778              1.0            1.0            ZbbjjaEWK                MadGraphPythia8EvtGen_A14_CTEQ6LQ_ZbbjjaEWK                        
341078   6.778              1.0            1.0            ZbbjjaQCD                MadGraphPythia8EvtGen_A14_CTEQ6LQ_ZbbjjaQCD                        
343388   0.06598            1.0            1.0            VBFjjaHbbSM              MGPy8EG_A14NNPDF23LO_Hbbajj_SM
343390   0.057899           1.0            1.0            ZbbjjaEWK                MGPy8EG_A14NNPDF23LO_Zbbajj_EWK
343391   2.6730             1.0            1.0            ZbbjjaQCD                MGPy8EG_A14NNPDF23LO_Zbbajj_QCD
343392   751.9              1.0            1.0            bbjjaQCD                 MGPy8EG_A14NNPDF23LO_bbajj_nonRes


# dibosons (AMI cross sections)
# 2015-11-25: add 0.91 scale factor for Sherpa diboson samples [Carlo Pandini]
# this accounts for the different EW parameters scheme used by Sherpa wrt the PDG (and Powheg) following PMG's recommendation
# https://twiki.cern.ch/twiki/bin/view/AtlasProtected/DibosonTaskforce#Theoretical_cross_sections
361081   25.995             0.91            1.0            WW                       Sherpa_CT10_WplvWmqq                                               
361082   25.974             0.91            1.0            WW                       Sherpa_CT10_WpqqWmlv                                               
361083   12.543             0.91            1.0            WZ                       Sherpa_CT10_WlvZqq                                                 
361084   3.758              0.91            1.0            WZ                       Sherpa_CT10_WqqZll                                                 
361085   7.4151             0.91            1.0            WZ                       Sherpa_CT10_WqqZvv                                                 
361086   16.590             0.91            0.14253        ZZ                       Sherpa_CT10_ZqqZll                                                 
361087   16.492             0.91            0.28096        ZZ                       Sherpa_CT10_ZqqZvv     
#Powheg+Pythia+EvtGen  (AMI cross sections)                                         
361600   10.631             1.0             1.0            WW_Pw                    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WWlvlv                                             
361601	 4.5023		    1.0             1.0            WZ_Pw 		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvll_mll4
361602	 2.7778		    1.0             1.0            WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvvv_mll4 		     
361603   1.2673		    1.0		    1.0 	   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZllll_mll4
361604   0.91795	    1.0		    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZvvll_mll4
361606   44.176 	    1.0             1.0            WW_Pw 		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WWlvqq
361607   3.2849             1.0             1.0            WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZqqll
361608	 5.7743 	    1.0 	    1.0		   WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZqqvv
361609	 10.099 	    1.0		    1.0		   WZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_WZlvqq
361610 	 2.2739 	    1.0		    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZqqll
361611	 3.9448 	    1.0 	    1.0		   ZZ_Pw		    PwPy8EG_CT10nloME_AZNLOCTEQ6L1_ZZvvqq

341312   1.0                1.0            1.0            ggH200ZZllqq             PwPy8EG_CT10_AZNLOCTEQ6L1_ggH200NW_ZZllqq                          
341320   1.0                1.0            1.0            ggH1000ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_ggH1000NW_ZZllqq                         
341325   1.0                1.0            1.0            ggH2000ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_ggH2000NW_ZZllqq                         
341331   1.0                1.0            1.0            VBFH200ZZllqq            PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH200NW_ZZllqq                         
341339   1.0                1.0            1.0            VBFH1000ZZllqq           PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH1000NW_ZZllqq                        
341344   1.0                1.0            1.0            VBFH2000ZZllqq           PwPy8EG_CT10_AZNLOCTEQ6L1_VBFH2000NW_ZZllqq                        

#madgraph for Z+jet
361500   1401.6             1.232          1.0            MadZee                   mc15_13TeV.361500.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np0       
361501   211.99             1.232          1.0            MadZee                   mc15_13TeV.361501.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np1       
361502   67.305             1.232          1.0            MadZee                   mc15_13TeV.361502.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np2       
361503   18.679             1.232          9.9696E-01     MadZee                   mc15_13TeV.361503.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np3       
361504   7.291              1.232          1.0            MadZee                   mc15_13TeV.361504.MadGraphPythia8EvtGen_A14NNPDF23LO_Zee_Np4       
361505   1402               1.232          1.0            MadZmumu                 mc15_13TeV.361505.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np0     
361506   211.95             1.232          1.0            MadZmumu                 mc15_13TeV.361506.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np1     
361507   67.353             1.232          1.0            MadZmumu                 mc15_13TeV.361507.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np2     
361508   18.633             1.232          1.0            MadZmumu                 mc15_13TeV.361508.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np3     
361509   7.3013             1.232          1.0            MadZmumu                 mc15_13TeV.361509.MadGraphPythia8EvtGen_A14NNPDF23LO_Zmumu_Np4     
361510   1397.8             1.232          1.0            MadZtautau               mc15_13TeV.361510.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np0   
361511   2.1140E+2          1.232          1.0            MadZtautau               mc15_13TeV.361511.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np1   
361512   67.176             1.232          1.0            MadZtautau               mc15_13TeV.361512.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np2   
361513   18.609             1.232          1.0            MadZtautau               mc15_13TeV.361513.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np3   
361514   7.2749             1.232          1.0            MadZtautau               mc15_13TeV.361514.MadGraphPythia8EvtGen_A14NNPDF23LO_Ztautau_Np4   
361515   7518.4             1.2283         1.0            MadZnunu                 mc15_13TeV.361515.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np0     
361516   1200.1             1.2283         1.0            MadZnunu                 mc15_13TeV.361516.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np1     
361517   387.16             1.2283         1.0            MadZnunu                 mc15_13TeV.361517.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np2     
361518   110.08             1.2283         1.0            MadZnunu                 mc15_13TeV.361518.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np3     
361519   43.389             1.2283         1.0            MadZnunu                 mc15_13TeV.361519.MadGraphPythia8EvtGen_A14NNPDF23LO_Znunu_Np4     

#madgraph for W+jets
361520  13939.0         1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np0
361521  1894.0          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np1
361522  642.66          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np2
361523  179.18          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np3
361524  70.785          1.2019                  1.0             MadWenu         MadGraphPythia8EvtGen_A14NNPDF23LO_Wenu_Np4
361525  13935.0         1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np0
361526  1893.3          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np1
361527  642.7           1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np2
361528  179.19          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np3
361529  70.761          1.2019                  1.0             MadWmunu        MadGraphPythia8EvtGen_A14NNPDF23LO_Wmunu_Np4
361530  13920.0         1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np0
361531  1891.9          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np1
361532  641.87          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np2
361533  179.21          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np3
361534  71.012          1.2019                  1.0             MadWtaunu       MadGraphPythia8EvtGen_A14NNPDF23LO_Wtaunu_Np4

#monoWjj and monoZjj
303894   0.0932             1.0            1.0            dmAZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Zhad_DM50_MM95               
303895   0.0067838          1.0            1.0            dmAZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Zhad_DM500_MM995             
303896   118.45             1.0            1.0            dmVZhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM10                
303897   4.7855             1.0            1.0            dmVZhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM100               
303898   0.6474             1.0            1.0            dmVZhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM300               
303899   0.001638           1.0            1.0            dmVZhadDM1MM2000         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1_MM2000              
303901   4.781              1.0            1.0            dmVZhadDM10MM100         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM100              
303902   0.00000019308      1.0            1.0            dmVZhadDM10MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM10000            
303903   0.071823           1.0            1.0            dmVZhadDM50MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM10               
303904   0.4039             1.0            1.0            dmVZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM95               
303905   0.64358            1.0            1.0            dmVZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM50_MM300              
303906   0.0068938          1.0            1.0            dmVZhadDM150MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM10              
303907   0.095625           1.0            1.0            dmVZhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM295             
303908   0.024815           1.0            1.0            dmVZhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM150_MM1000            
303909   0.00016593         1.0            1.0            dmVZhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM10              
303910   0.0052253          1.0            1.0            dmVZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM995             
303911   0.0015388          1.0            1.0            dmVZhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM2000            
303912   0.00000010978      1.0            1.0            dmVZhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM500_MM10000           
303913   0.0000064578       1.0            1.0            dmVZhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM10             
303914   0.0000094693       1.0            1.0            dmVZhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM1000           
303915   0.00032993         1.0            1.0            dmVZhadDM1000MM1995      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM1000_MM1995           
303916   0.2577             1.0            1.0            dmAWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Whad_DM50_MM95               
303917   0.0011638          1.0            1.0            dmAWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmA_Whad_DM500_MM995             
303918   337.3              1.0            1.0            dmVWhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM10                
303919   13.215             1.0            1.0            dmVWhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM100               
303920   1.787              1.0            1.0            dmVWhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM300               
303921   0.0045373          1.0            1.0            dmVWhadDM1MM2000         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1_MM2000              
303922   3.3985             1.0            1.0            dmVWhadDM10MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM10               
303923   13.183             1.0            1.0            dmVWhadDM10MM100         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM100              
303924   0.00000052645      1.0            1.0            dmVWhadDM10MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM10_MM10000            
303925   0.1986             1.0            1.0            dmVWhadDM50MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM10               
303926   1.1198             1.0            1.0            dmVWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM95               
303927   1.7758             1.0            1.0            dmVWhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM50_MM300              
303928   0.01888            1.0            1.0            dmVWhadDM150MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM10              
303929   0.26335            1.0            1.0            dmVWhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM295             
303930   0.067865           1.0            1.0            dmVWhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM150_MM1000            
303931   0.00045608         1.0            1.0            dmVWhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303932   0.014305           1.0            1.0            dmVWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM995             
303933   0.0042648          1.0            1.0            dmVWhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM2000            
303934   0.00000029798      1.0            1.0            dmVWhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM500_MM10000           
303935   0.000017593        1.0            1.0            dmVWhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM10             
303936   0.00002588         1.0            1.0            dmVWhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM1000           
303937   0.00091338         1.0            1.0            dmVWhadDM1000MM1995      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Whad_DM1000_MM1995           
303938   14695.0            1.0            1.0            dmVWhadConDM1MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM10             
303939   136.05             1.0            1.0            dmVWhadConDM1MM100       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM100            
303940   15.783             1.0            1.0            dmVWhadConDM1MM300       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM300            
303941   0.062798           1.0            1.0            dmVWhadConDM1MM2000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1_MM2000           
303942   58.013             1.0            1.0            dmVWhadConDM10MM10       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM10            
303943   135.98             1.0            1.0            dmVWhadConDM10MM100      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM100             #Sam Meehan (10/20) - taken from AMI
303944   0.0000066693       1.0            1.0            dmVWhadConDM10MM10000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM10_MM10000         
303945   1.844              1.0            1.0            dmVWhadConDM50MM10       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM10            
303946   10.91              1.0            1.0            dmVWhadConDM50MM95       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM95            
303947   15.685             1.0            1.0            dmVWhadConDM50MM300      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
303948   0.18103            1.0            1.0            dmVWhadConDM150MM10      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM10           
303949   2.3565             1.0            1.0            dmVWhadConDM150MM295     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM295          
303950   0.7969             1.0            1.0            dmVWhadConDM150MM1000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM150_MM1000         
303951   0.0058525          1.0            1.0            dmVWhadConDM500MM10      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM10           
303952   0.17213            1.0            1.0            dmVWhadConDM500MM995     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303953   0.059735           1.0            1.0            dmVWhadConDM500MM2000    MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM2000         
303955   0.00025635         1.0            1.0            dmVWhadConDM1000MM10     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM10          
303954   4.2475e-06         1.0            1.0            dmVWhadConDM500MM10000   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303956   0.00037585         1.0            1.0            dmVWhadConDM1000MM1000   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM1000        
303957   0.012933           1.0            1.0            dmVWhadConDM1000MM1995   MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_WhadCon_DM1000_MM1995             #Sam Meehan (10/20) - taken from AMI
303958   0.000001065        1.0            1.0            ZZxxDM1                  MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM1                         
303959   0.0000010583       1.0            1.0            ZZxxDM10                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM10                        
303960   1.0203e-06         1.0            1.0            ZZxxDM50                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM50             #Sam Meehan (10/20) - taken from AMI
303961   0.00000083623      1.0            1.0            ZZxxDM150                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM150                       
303962   0.0000002932       1.0            1.0            ZZxxDM500                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM500                       
303963   0.000000053878     1.0            1.0            ZZxxDM1000               MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_ZZxx_DM1000                      
303964   0.0000025708       1.0            1.0            WWxxDM1                  MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM1                         
303965   0.0000025565       1.0            1.0            WWxxDM10                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM10                        
303966   0.0000024663       1.0            1.0            WWxxDM50                 MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM50                        
303967   2.0295e-06         1.0            1.0            WWxxDM150                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM150             #Sam Meehan (10/20) - taken from AMI
303968   0.0000007025       1.0            1.0            WWxxDM500                MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM500                         
303970   0.00004085         1.0            1.0            dmPZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Zhad_DM50_MM95               
303972   0.0054463          1.0            1.0            dmSZhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1_MM10                
303974   0.000013118        1.0            1.0            dmSZhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM95               
303975   0.00012448         1.0            1.0            dmSZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM300              
303976   0.00000000001181   1.0            1.0            dmSZhadDM50MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM50_MM10000            
303977   0.0000017085       1.0            1.0            dmSZhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM150_MM295             
303979   2.6635e-09         1.0            1.0            dmSZhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303980   2.6e-08            1.0            1.0            dmSZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303981   1.7603e-12         1.0            1.0            dmSZhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303982   2.6333e-11         1.0            1.0            dmSZhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1000_MM10             #Sam Meehan (10/20) - taken from AMI
303983   3.74e-11           1.0            1.0            dmSZhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1000_MM1000             #Sam Meehan (10/20) - taken from AMI
303984   2.2145e-05         1.0            1.0            dmPWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Whad_DM50_MM95             #Sam Meehan (10/20) - taken from AMI
303985   1.603e-07          1.0            1.0            dmPWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Whad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303986   0.0027515          1.0            1.0            dmSWhadDM1MM10           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1_MM10             #Sam Meehan (10/20) - taken from AMI
303987   0.00042698         1.0            1.0            dmSWhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1_MM100             #Sam Meehan (10/20) - taken from AMI
303988   7.1023e-06         1.0            1.0            dmSWhadDM50MM95          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM95             #Sam Meehan (10/20) - taken from AMI
303989   6.7418e-05         1.0            1.0            dmSWhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
303990   1.0378e-11         1.0            1.0            dmSWhadDM50MM10000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM50_MM10000             #Sam Meehan (10/20) - taken from AMI
303991   9.7298e-07         1.0            1.0            dmSWhadDM150MM295        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM150_MM295             #Sam Meehan (10/20) - taken from AMI
303992   8.9823e-07         1.0            1.0            dmSWhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM150_MM1000             #Sam Meehan (10/20) - taken from AMI
303993   2.8635e-09         1.0            1.0            dmSWhadDM500MM10         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM10             #Sam Meehan (10/20) - taken from AMI
303994   2.316e-08          1.0            1.0            dmSWhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303995   2.972e-12          1.0            1.0            dmSWhadDM500MM10000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM500_MM10000             #Sam Meehan (10/20) - taken from AMI
303996   6.8598e-11         1.0            1.0            dmSWhadDM1000MM10        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1000_MM10             #Sam Meehan (10/20) - taken from AMI
303997   9.4153e-11         1.0            1.0            dmSWhadDM1000MM1000      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Whad_DM1000_MM1000             #Sam Meehan (10/20) - taken from AMI
303998   0.58488            1.0            1.0            dmTZhadDM1MM50           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM50             #Sam Meehan (10/20) - taken from AMI
303999   0.022415           1.0            1.0            dmTZhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM300             #Sam Meehan (10/20) - taken from AMI
304000   0.0065743          1.0            1.0            dmTZhadDM1MM500          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1_MM500             #Sam Meehan (10/20) - taken from AMI
304001   0.25843            1.0            1.0            dmTZhadDM50MM55          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM50_MM55             #Sam Meehan (10/20) - taken from AMI
304002   0.019923           1.0            1.0            dmTZhadDM50MM300         MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI
304003   0.00064378         1.0            1.0            dmTZhadDM500MM550        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM500_MM550             #Sam Meehan (10/20) - taken from AMI
304004   3.8533e-05         1.0            1.0            dmTZhadDM500MM2000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM500_MM2000             #Sam Meehan (10/20) - taken from AMI
304005   2.4573e-05         1.0            1.0            dmTZhadDM1000MM1100      MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Zhad_DM1000_MM1100             #Sam Meehan (10/20) - taken from AMI
304006   1.8618             1.0            1.0            dmTWhadDM1MM50           MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM50             #Sam Meehan (10/20) - taken from AMI
304007   0.0684             1.0            1.0            dmTWhadDM1MM300          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM300             #Sam Meehan (10/20) - taken from AMI
303900    1.2353            1.0            1.0            dmVZhadDM10MM10          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmV_Zhad_DM10_MM10             #Sam Meehan (10/20) - taken from AMI
303969    0.00000012778     1.0            1.0            WWxxDM1000               MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_WWxx_DM1000             #Sam Meehan (10/20) - taken from AMI
303971    0.000000195       1.0            1.0            dmPZhadDM500MM995        MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmP_Zhad_DM500_MM995             #Sam Meehan (10/20) - taken from AMI
303973    0.00078128        1.0            1.0            dmSZhadDM1MM100          MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM1_MM100             #Sam Meehan (10/20) - taken from AMI
303978    0.0000011685      1.0            1.0            dmSZhadDM150MM1000       MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmS_Zhad_DM150_MM1000             #Sam Meehan (10/20) - taken from AMI

# monoHbb - Added by Sam Meehan - values taken from AMI
304008  1.0    1.0     1.0      dmTWhadDM1MM500     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1_MM500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.020073            
304009  1.0    1.0     1.0      dmTWhadDM50MM55     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM50_MM55             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.81923             
304010  1.0    1.0     1.0      dmTWhadDM50MM300     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM50_MM300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.061693            
304011  1.0    1.0     1.0      dmTWhadDM500MM550     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM500_MM550             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0020233           
304012  1.0    1.0     1.0      dmTWhadDM500MM2000     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM500_MM2000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0001205           
304013  1.0    1.0     1.0      dmTWhadDM1000MM1100     MGPy8EG_A14NNPDF30LO_A14NNPDF23LO_dmT_Whad_DM1000_MM1100             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.6893e-05          

304022  1.0    1.0     1.0  xxhhsbbmx65l100       MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx65_l100               OldCRossSection = 0.000000034631	  
304023  1.0    1.0     1.0  xxhhsbbmx100l100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx100_l100               OldCRossSection = 0.0000000016074	  
304024  1.0    1.0     1.0  xxhhsbbmx500l100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx500_l100               OldCRossSection = 0.0000000000006887  
304025  1.0    1.0     1.0  xxhhsbbmx1000l100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhs_bb_mx1000_l100               OldCRossSection = 0.000000000000004393
304026  1.0    1.0     1.0  xxhhg5bbmx65L100      MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx65_L100               OldCRossSection = 0.0000092671	      
304027  1.0    1.0     1.0  xxhhg5bbmx100L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx100_L100               OldCRossSection = 0.0000016285	      
304028  1.0    1.0     1.0  xxhhg5bbmx500L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx500_L100               OldCRossSection = 0.00000001261	      
304029  1.0    1.0     1.0  xxhhg5bbmx1000L100    MadGraphPythia8EvtGen_A14NNPDF23LO_xxhhg5_bb_mx1000_L100               OldCRossSection = 0.00000000026596	  
304030  1.0    1.0     1.0  xdxhDhbbmx65L100      MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx65_L100               OldCRossSection = 0.000063743	      
304031  1.0    1.0     1.0  xdxhDhbbmx100L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx100_L100               OldCRossSection = 0.000045923	      
304032  1.0    1.0     1.0  xdxhDhbbmx500L100     MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx500_L100               OldCRossSection = 0.0000034443	      
304033  1.0    1.0     1.0  xdxhDhbbmx1000L100    MadGraphPythia8EvtGen_A14NNPDF23LO_xdxhDh_bb_mx1000_L100               OldCRossSection = 0.00000022907	      
304034  1.0    1.0     1.0  xgxFhDhbbmx1L200      MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx1_L200               OldCRossSection = 0.00040912	      
304035  1.0    1.0     1.0  xgxFhDhbbmx65L200     MGPy8EG_A14NNPDF23LO_xgxFhDh_bb_mx65_L200
304036  1.0    1.0     1.0  xgxFhDhbbmx100L200    MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx100_L200               OldCRossSection = 0.00038383	      
304037  1.0    1.0     1.0  xgxFhDhbbmx500L200    MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx500_L200               OldCRossSection = 0.00016601	      
304038  1.0    1.0     1.0  xgxFhDhbbmx1000L200   MadGraphPythia8EvtGen_A14NNPDF23LO_xgxFhDh_bb_mx1000_L200               OldCRossSection = 0.000040566         

304054  1.0        1.0     1.0      shxxbbms10mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx1               OldCRossSection = 2.8813              
304055  1.0        1.0     1.0      shxxbbms20mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms20_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.7707              
304056  1.0        1.0     1.0      shxxbbms50mx1            MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms50_mx1               OldCRossSection = 2.6071              
304057  1.0        1.0     1.0      shxxbbms100mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms100_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4913              
304058  1.0        1.0     1.0      shxxbbms200mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms200_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3146              
304059  1.0        1.0     1.0      shxxbbms300mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms300_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.2801              
304060  1.0        1.0     1.0      shxxbbms500mx1           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms500_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.8108              
304061  1.0        1.0     1.0      shxxbbms1000mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.9708              
304062  1.0        1.0     1.0      shxxbbms2000mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms2000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.3245              
304063  1.0        1.0     1.0      shxxbbms10000mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4994              
304064  1.0        1.0     1.0      shxxbbms10mx10           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4137              
304065  1.0        1.0     1.0      shxxbbms15mx10           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms15_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.4141              
304066  1.0        1.0     1.0      shxxbbms10mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.54136             
304067  1.0        1.0     1.0      shxxbbms50mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms50_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.5389              
304068  1.0        1.0     1.0      shxxbbms95mx50           MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms95_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.53223             
304069  1.0        1.0     1.0      shxxbbms10mx150          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3134e-06          
304070  1.0        1.0     1.0      shxxbbms200mx150         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms200_mx150               OldCRossSection = 3.6903e-06          
304071  1.0        1.0     1.0      shxxbbms295mx150         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms295_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.1176e-05          
304072  1.0        1.0     1.0      shxxbbms10mx500          MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.1488e-09          
304073  1.0        1.0     1.0      shxxbbms500mx500         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms500_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5773e-09          
304074  1.0        1.0     1.0      shxxbbms995mx500         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms995_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.3478e-07          
304075  1.0        1.0     1.0      shxxbbms10mx1000         MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms10_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.5304e-11          
304076  1.0        1.0     1.0      shxxbbms1000mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1000_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.002e-11           
304077  1.0        1.0     1.0      shxxbbms1995mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_shxx_bb_ms1995_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.4224e-09          
304078  1.0        1.0     1.0      zphxxbbmzp10mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx1               OldCRossSection = 2.6374              
304079  1.0        1.0     1.0      zphxxbbmzp20mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp20_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.7514              
304080  1.0        1.0     1.0      zphxxbbmzp50mx1          MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp50_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.2878              
304081  1.0        1.0     1.0      zphxxbbmzp100mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp100_mx1               OldCRossSection = 3.2002              
304082  1.0        1.0     1.0      zphxxbbmzp200mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp200_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.6175              
304083  1.0        1.0     1.0      zphxxbbmzp300mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp300_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.2793              
304084  1.0        1.0     1.0      zphxxbbmzp500mx1         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp500_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.061               
304085  1.0        1.0     1.0      zphxxbbmzp1000mx1        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1000_mx1               OldCRossSection = 1.813e-01           
304086  1.0        1.0     1.0      zphxxbbmzp2000mx1        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp2000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.011168            
304087  1.0        1.0     1.0      zphxxbbmzp10000mx1       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10000_mx1             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.5957e-08          
304088  1.0        1.0     1.0      zphxxbbmzp10mx10         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.020958            
304089  1.0        1.0     1.0      zphxxbbmzp15mx10         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp15_mx10             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.073227            
304090  1.0        1.0     1.0      zphxxbbmzp10mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0003589           
304091  1.0        1.0     1.0      zphxxbbmzp50mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp50_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.012571            
304092  1.0        1.0     1.0      zphxxbbmzp95mx50         MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp95_mx50             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.3096              
304093  1.0        1.0     1.0      zphxxbbmzp10mx150        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 5.476e-06           
304094  1.0        1.0     1.0      zphxxbbmzp200mx150       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp200_mx150             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0055396           
304095  1.0        1.0     1.0      zphxxbbmzp295mx150       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp295_mx150               OldCRossSection = 1.7682e-01          
304096  1.0        1.0     1.0      zphxxbbmzp10mx500        MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 7.7128e-09          
304097  1.0        1.0     1.0      zphxxbbmzp500mx500       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp500_mx500               OldCRossSection = 3.5184e-05          
304098  1.0        1.0     1.0      zphxxbbmzp995mx500       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp995_mx500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.010015            
304099  1.0        1.0     1.0      zphxxbbmzp10mx1000       MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp10_mx1000               OldCRossSection = 4.6597e-11          
304100  1.0        1.0     1.0      zphxxbbmzp1000mx1000     MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1000_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 9.2583e-07          
304101  1.0        1.0     1.0      zphxxbbmzp1995mx1000     MadGraphPythia8EvtGen_A14NNPDF23LO_zphxx_bb_mzp1995_mx1000             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00054652          
304102  1.0        1.0     1.0      zp2hdmbbmzp600mA300      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp600_mA300               OldCRossSection = 2.4148e-03          
304103  1.0        1.0     1.0      zp2hdmbbmzp600mA400      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp600_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00054273          
304104  1.0        1.0     1.0      zp2hdmbbmzp800mA300      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0015131           
304105  1.0        1.0     1.0      zp2hdmbbmzp800mA400      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA400               OldCRossSection = 8.099e-04           
304106  1.0        1.0     1.0      zp2hdmbbmzp800mA500      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00017132          
304107  1.0        1.0     1.0      zp2hdmbbmzp800mA600      MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp800_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 2.5334e-05          
304108  1.0        1.0     1.0      zp2hdmbbmzp1000mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00078839          
304109  1.0        1.0     1.0      zp2hdmbbmzp1000mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0005233           
304110  1.0        1.0     1.0      zp2hdmbbmzp1000mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00016296          
304111  1.0        1.0     1.0      zp2hdmbbmzp1000mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5002e-05          
304112  1.0        1.0     1.0      zp2hdmbbmzp1000mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA700               OldCRossSection = 1.1755e-05          
304113  1.0        1.0     1.0      zp2hdmbbmzp1000mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1000_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.2736e-06          
304114  1.0        1.0     1.0      zp2hdmbbmzp1200mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00041488          
304115  1.0        1.0     1.0      zp2hdmbbmzp1200mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA400               OldCRossSection = 3.0282e-04          
304116  1.0        1.0     1.0      zp2hdmbbmzp1200mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA500             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00011017          
304117  1.0        1.0     1.0      zp2hdmbbmzp1200mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA600             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 3.8347e-05          
304118  1.0        1.0     1.0      zp2hdmbbmzp1200mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA700             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 1.343e-05           
304119  1.0        1.0     1.0      zp2hdmbbmzp1200mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1200_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.594e-06           
304120  1.0        1.0     1.0      zp2hdmbbmzp1400mA300     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA300             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.0002265           
304121  1.0        1.0     1.0      zp2hdmbbmzp1400mA400     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA400             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 0.00017377          
304122  1.0        1.0     1.0      zp2hdmbbmzp1400mA500     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA500               OldCRossSection = 6.8921e-05          
304123  1.0        1.0     1.0      zp2hdmbbmzp1400mA600     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA600               OldCRossSection = 2.6999e-05          
304124  1.0        1.0     1.0      zp2hdmbbmzp1400mA700     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA700               OldCRossSection = 1.1072e-05          
304125  1.0        1.0     1.0      zp2hdmbbmzp1400mA800     MadGraphPythia8EvtGen_A14NNPDF23LO_zp2hdm_bb_mzp1400_mA800             #Sam Meehan (10/20) - taken from AMI               OldCRossSection = 4.5057e-06          







# HVT samples added by Daniel Buescher
# dq2-ls mc15_13TeV.*.MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_*.EVNT*/
# set all to 1 pb (should incorporate W/Z BRs)
301388   1.0                1.0            1.0            HVTWZqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2000        
301389   1.0                1.0            1.0            HVTWZlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2000        
301390   1.0                1.0            1.0            HVTWZllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2000        
301391   1.0                1.0            1.0            HVTWZvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2000        
301392   1.0                1.0            1.0            HVTWZlvll2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2000        
301393   1.0                1.0            1.0            HVTWHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2000        
301394   1.0                1.0            1.0            HVTWHlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2000        
301395   1.0                1.0            1.0            HVTZHllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2000        
301396   1.0                1.0            1.0            HVTZHvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2000        
302091   1.0                1.0            1.0            HVTWWqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0500        
302092   1.0                1.0            1.0            HVTWWqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0600        
302093   1.0                1.0            1.0            HVTWWqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0700        
302094   1.0                1.0            1.0            HVTWWqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0800        
302095   1.0                1.0            1.0            HVTWWqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m0900        
302096   1.0                1.0            1.0            HVTWWqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1000        
302097   1.0                1.0            1.0            HVTWWqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1100        
302098   1.0                1.0            1.0            HVTWWqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1200        
302099   1.0                1.0            1.0            HVTWWqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1300        
302100   1.0                1.0            1.0            HVTWWqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1400        
302101   1.0                1.0            1.0            HVTWWqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1500        
302102   1.0                1.0            1.0            HVTWWqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1600        
302103   1.0                1.0            1.0            HVTWWqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1700        
302104   1.0                1.0            1.0            HVTWWqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1800        
302105   1.0                1.0            1.0            HVTWWqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m1900        
302106   1.0                1.0            1.0            HVTWWqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2000        
302107   1.0                1.0            1.0            HVTWWqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2200        
302108   1.0                1.0            1.0            HVTWWqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2400        
302109   1.0                1.0            1.0            HVTWWqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2600        
302110   1.0                1.0            1.0            HVTWWqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m2800        
302111   1.0                1.0            1.0            HVTWWqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m3000        
302112   1.0                1.0            1.0            HVTWWqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m3500        
302113   1.0                1.0            1.0            HVTWWqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m4000        
302114   1.0                1.0            1.0            HVTWWqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m4500        
302115   1.0                1.0            1.0            HVTWWqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_qqqq_m5000        
302116   1.0                1.0            1.0            HVTWWlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0500        
302117   1.0                1.0            1.0            HVTWWlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0600        
302118   1.0                1.0            1.0            HVTWWlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0700        
302119   1.0                1.0            1.0            HVTWWlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0800        
302120   1.0                1.0            1.0            HVTWWlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m0900        
302121   1.0                1.0            1.0            HVTWWlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1000        
302122   1.0                1.0            1.0            HVTWWlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1100        
302123   1.0                1.0            1.0            HVTWWlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1200        
302124   1.0                1.0            1.0            HVTWWlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1300        
302125   1.0                1.0            1.0            HVTWWlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1400        
302126   1.0                1.0            1.0            HVTWWlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1500        
302127   1.0                1.0            1.0            HVTWWlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1600        
302128   1.0                1.0            1.0            HVTWWlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1700        
302129   1.0                1.0            1.0            HVTWWlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1800        
302130   1.0                1.0            1.0            HVTWWlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m1900        
302131   1.0                1.0            1.0            HVTWWlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2000        
302132   1.0                1.0            1.0            HVTWWlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2200        
302133   1.0                1.0            1.0            HVTWWlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2400        
302134   1.0                1.0            1.0            HVTWWlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2600        
302135   1.0                1.0            1.0            HVTWWlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m2800        
302136   1.0                1.0            1.0            HVTWWlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m3000        
302137   1.0                1.0            1.0            HVTWWlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m3500        
302138   1.0                1.0            1.0            HVTWWlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m4000        
302139   1.0                1.0            1.0            HVTWWlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m4500        
302140   1.0                1.0            1.0            HVTWWlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvqq_m5000        
302141   1.0                1.0            1.0            HVTWWlvlv500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0500        
302143   1.0                1.0            1.0            HVTWWlvlv700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0700        
302144   1.0                1.0            1.0            HVTWWlvlv800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0800        
302145   1.0                1.0            1.0            HVTWWlvlv900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m0900        
302146   1.0                1.0            1.0            HVTWWlvlv1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1000        
302147   1.0                1.0            1.0            HVTWWlvlv1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1100        
302148   1.0                1.0            1.0            HVTWWlvlv1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1200        
302149   1.0                1.0            1.0            HVTWWlvlv1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1300        
302150   1.0                1.0            1.0            HVTWWlvlv1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1400        
302151   1.0                1.0            1.0            HVTWWlvlv1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1500        
302152   1.0                1.0            1.0            HVTWWlvlv1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1600        
302153   1.0                1.0            1.0            HVTWWlvlv1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1700        
302154   1.0                1.0            1.0            HVTWWlvlv1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1800        
302155   1.0                1.0            1.0            HVTWWlvlv1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m1900        
302156   1.0                1.0            1.0            HVTWWlvlv2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2000        
302157   1.0                1.0            1.0            HVTWWlvlv2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2200        
302158   1.0                1.0            1.0            HVTWWlvlv2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2400        
302159   1.0                1.0            1.0            HVTWWlvlv2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2600        
302160   1.0                1.0            1.0            HVTWWlvlv2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m2800        
302161   1.0                1.0            1.0            HVTWWlvlv3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m3000        
302162   1.0                1.0            1.0            HVTWWlvlv3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m3500        
302163   1.0                1.0            1.0            HVTWWlvlv4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m4000        
302164   1.0                1.0            1.0            HVTWWlvlv4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m4500        
302165   1.0                1.0            1.0            HVTWWlvlv5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzWW_lvlv_m5000        
302166   1.0                1.0            1.0            HVTWZqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0500        
302167   1.0                1.0            1.0            HVTWZqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0600        
302168   1.0                1.0            1.0            HVTWZqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0700        
302169   1.0                1.0            1.0            HVTWZqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0800        
302170   1.0                1.0            1.0            HVTWZqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m0900        
302171   1.0                1.0            1.0            HVTWZqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1000        
302172   1.0                1.0            1.0            HVTWZqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1100        
302173   1.0                1.0            1.0            HVTWZqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1200        
302174   1.0                1.0            1.0            HVTWZqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1300        
302175   1.0                1.0            1.0            HVTWZqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1400        
302176   1.0                1.0            1.0            HVTWZqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1500        
302177   1.0                1.0            1.0            HVTWZqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1600        
302178   1.0                1.0            1.0            HVTWZqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1700        
302179   1.0                1.0            1.0            HVTWZqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1800        
302180   1.0                1.0            1.0            HVTWZqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m1900        
302181   1.0                1.0            1.0            HVTWZqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2000        
302182   1.0                1.0            1.0            HVTWZqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2200        
302183   1.0                1.0            1.0            HVTWZqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2400        
302184   1.0                1.0            1.0            HVTWZqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2600        
302185   1.0                1.0            1.0            HVTWZqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m2800        
302186   1.0                1.0            1.0            HVTWZqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m3000        
302187   1.0                1.0            1.0            HVTWZqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m3500        
302188   1.0                1.0            1.0            HVTWZqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m4000        
302189   1.0                1.0            1.0            HVTWZqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m4500        
302190   1.0                1.0            1.0            HVTWZqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_qqqq_m5000        
302191   1.0                1.0            1.0            HVTWZlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0500        
302192   1.0                1.0            1.0            HVTWZlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0600        
302193   1.0                1.0            1.0            HVTWZlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0700        
302194   1.0                1.0            1.0            HVTWZlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0800        
302195   1.0                1.0            1.0            HVTWZlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m0900        
302196   1.0                1.0            1.0            HVTWZlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1000        
302197   1.0                1.0            1.0            HVTWZlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1100        
302198   1.0                1.0            1.0            HVTWZlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1200        
302199   1.0                1.0            1.0            HVTWZlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1300        
302200   1.0                1.0            1.0            HVTWZlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1400        
302201   1.0                1.0            1.0            HVTWZlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1500        
302202   1.0                1.0            1.0            HVTWZlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1600        
302203   1.0                1.0            1.0            HVTWZlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1700        
302204   1.0                1.0            1.0            HVTWZlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1800        
302205   1.0                1.0            1.0            HVTWZlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m1900        
302206   1.0                1.0            1.0            HVTWZlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2000        
302207   1.0                1.0            1.0            HVTWZlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2200        
302208   1.0                1.0            1.0            HVTWZlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2400        
302209   1.0                1.0            1.0            HVTWZlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2600        
302210   1.0                1.0            1.0            HVTWZlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m2800        
302211   1.0                1.0            1.0            HVTWZlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m3000        
302212   1.0                1.0            1.0            HVTWZlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m3500        
302213   1.0                1.0            1.0            HVTWZlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m4000        
302214   1.0                1.0            1.0            HVTWZlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m4500        
302215   1.0                1.0            1.0            HVTWZlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvqq_m5000        
302216   1.0                1.0            1.0            HVTWZllqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0500        
302217   1.0                1.0            1.0            HVTWZllqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0600        
302218   1.0                1.0            1.0            HVTWZllqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0700        
302219   1.0                1.0            1.0            HVTWZllqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0800        
302220   1.0                1.0            1.0            HVTWZllqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m0900        
302221   1.0                1.0            1.0            HVTWZllqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1000        
302222   1.0                1.0            1.0            HVTWZllqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1100        
302223   1.0                1.0            1.0            HVTWZllqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1200        
302224   1.0                1.0            1.0            HVTWZllqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1300        
302225   1.0                1.0            1.0            HVTWZllqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1400        
302226   1.0                1.0            1.0            HVTWZllqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1500        
302227   1.0                1.0            1.0            HVTWZllqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1600        
302228   1.0                1.0            1.0            HVTWZllqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1700        
302229   1.0                1.0            1.0            HVTWZllqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1800        
302230   1.0                1.0            1.0            HVTWZllqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m1900        
302231   1.0                1.0            1.0            HVTWZllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2000        
302232   1.0                1.0            1.0            HVTWZllqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2200        
302233   1.0                1.0            1.0            HVTWZllqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2400        
302234   1.0                1.0            1.0            HVTWZllqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2600        
302235   1.0                1.0            1.0            HVTWZllqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m2800        
302236   1.0                1.0            1.0            HVTWZllqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m3000        
302237   1.0                1.0            1.0            HVTWZllqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m3500        
302238   1.0                1.0            1.0            HVTWZllqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m4000        
302239   1.0                1.0            1.0            HVTWZllqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m4500        
302240   1.0                1.0            1.0            HVTWZllqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_llqq_m5000        
302241   1.0                1.0            1.0            HVTWZvvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0500        
302242   1.0                1.0            1.0            HVTWZvvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0600        
302243   1.0                1.0            1.0            HVTWZvvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0700        
302244   1.0                1.0            1.0            HVTWZvvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0800        
302245   1.0                1.0            1.0            HVTWZvvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m0900        
302246   1.0                1.0            1.0            HVTWZvvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1000        
302247   1.0                1.0            1.0            HVTWZvvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1100        
302248   1.0                1.0            1.0            HVTWZvvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1200        
302249   1.0                1.0            1.0            HVTWZvvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1300        
302250   1.0                1.0            1.0            HVTWZvvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1400        
302251   1.0                1.0            1.0            HVTWZvvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1500        
302252   1.0                1.0            1.0            HVTWZvvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1600        
302253   1.0                1.0            1.0            HVTWZvvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1700        
302254   1.0                1.0            1.0            HVTWZvvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1800        
302255   1.0                1.0            1.0            HVTWZvvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m1900        
302256   1.0                1.0            1.0            HVTWZvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2000        
302257   1.0                1.0            1.0            HVTWZvvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2200        
302258   1.0                1.0            1.0            HVTWZvvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2400        
302259   1.0                1.0            1.0            HVTWZvvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2600        
302260   1.0                1.0            1.0            HVTWZvvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m2800        
302261   1.0                1.0            1.0            HVTWZvvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m3000        
302262   1.0                1.0            1.0            HVTWZvvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m3500        
302263   1.0                1.0            1.0            HVTWZvvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m4000        
302264   1.0                1.0            1.0            HVTWZvvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m4500        
302265   1.0                1.0            1.0            HVTWZvvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_vvqq_m5000        
302266   1.0                1.0            1.0            HVTWZlvll500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0500        
302267   1.0                1.0            1.0            HVTWZlvll600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0600        
302268   1.0                1.0            1.0            HVTWZlvll700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0700        
302269   1.0                1.0            1.0            HVTWZlvll800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0800        
302270   1.0                1.0            1.0            HVTWZlvll900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m0900        
302271   1.0                1.0            1.0            HVTWZlvll1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1000        
302272   1.0                1.0            1.0            HVTWZlvll1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1100        
302273   1.0                1.0            1.0            HVTWZlvll1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1200        
302274   1.0                1.0            1.0            HVTWZlvll1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1300        
302275   1.0                1.0            1.0            HVTWZlvll1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1400        
302276   1.0                1.0            1.0            HVTWZlvll1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1500        
302277   1.0                1.0            1.0            HVTWZlvll1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1600        
302278   1.0                1.0            1.0            HVTWZlvll1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1700        
302279   1.0                1.0            1.0            HVTWZlvll1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1800        
302280   1.0                1.0            1.0            HVTWZlvll1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m1900        
302281   1.0                1.0            1.0            HVTWZlvll2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2000        
302282   1.0                1.0            1.0            HVTWZlvll2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2200        
302283   1.0                1.0            1.0            HVTWZlvll2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2400        
302284   1.0                1.0            1.0            HVTWZlvll2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2600        
302285   1.0                1.0            1.0            HVTWZlvll2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m2800        
302286   1.0                1.0            1.0            HVTWZlvll3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m3000        
302287   1.0                1.0            1.0            HVTWZlvll3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m3500        
302288   1.0                1.0            1.0            HVTWZlvll4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m4000        
302289   1.0                1.0            1.0            HVTWZlvll4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m4500        
302290   1.0                1.0            1.0            HVTWZlvll5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvll_m5000        
302291   1.0                1.0            1.0            HVTWZlvvv500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0500        
302292   1.0                1.0            1.0            HVTWZlvvv600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0600        
302293   1.0                1.0            1.0            HVTWZlvvv700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0700        
302294   1.0                1.0            1.0            HVTWZlvvv800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0800        
302295   1.0                1.0            1.0            HVTWZlvvv900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m0900        
302296   1.0                1.0            1.0            HVTWZlvvv1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1000        
302297   1.0                1.0            1.0            HVTWZlvvv1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1100        
302298   1.0                1.0            1.0            HVTWZlvvv1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1200        
302299   1.0                1.0            1.0            HVTWZlvvv1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1300        
302300   1.0                1.0            1.0            HVTWZlvvv1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1400        
302301   1.0                1.0            1.0            HVTWZlvvv1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1500        
302302   1.0                1.0            1.0            HVTWZlvvv1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1600        
302303   1.0                1.0            1.0            HVTWZlvvv1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1700        
302304   1.0                1.0            1.0            HVTWZlvvv1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1800        
302305   1.0                1.0            1.0            HVTWZlvvv1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m1900        
302306   1.0                1.0            1.0            HVTWZlvvv2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2000        
302307   1.0                1.0            1.0            HVTWZlvvv2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2200        
302308   1.0                1.0            1.0            HVTWZlvvv2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2400        
302309   1.0                1.0            1.0            HVTWZlvvv2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2600        
302310   1.0                1.0            1.0            HVTWZlvvv2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m2800        
302311   1.0                1.0            1.0            HVTWZlvvv3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m3000        
302312   1.0                1.0            1.0            HVTWZlvvv3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m3500        
302313   1.0                1.0            1.0            HVTWZlvvv4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m4000        
302314   1.0                1.0            1.0            HVTWZlvvv4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m4500        
302315   1.0                1.0            1.0            HVTWZlvvv5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWZ_lvvv_m5000        
302316   1.0                1.0            1.0            HVTWHqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0500        
302317   1.0                1.0            1.0            HVTWHqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0600        
302318   1.0                1.0            1.0            HVTWHqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0700        
302319   1.0                1.0            1.0            HVTWHqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0800        
302320   1.0                1.0            1.0            HVTWHqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m0900        
302321   1.0                1.0            1.0            HVTWHqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1000        
302322   1.0                1.0            1.0            HVTWHqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1100        
302323   1.0                1.0            1.0            HVTWHqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1200        
302324   1.0                1.0            1.0            HVTWHqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1300        
302325   1.0                1.0            1.0            HVTWHqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1400        
302326   1.0                1.0            1.0            HVTWHqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1500        
302327   1.0                1.0            1.0            HVTWHqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1600        
302328   1.0                1.0            1.0            HVTWHqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1700        
302329   1.0                1.0            1.0            HVTWHqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1800        
302330   1.0                1.0            1.0            HVTWHqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m1900        
302331   1.0                1.0            1.0            HVTWHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2000        
302332   1.0                1.0            1.0            HVTWHqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2200        
302333   1.0                1.0            1.0            HVTWHqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2400        
302334   1.0                1.0            1.0            HVTWHqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2600        
302335   1.0                1.0            1.0            HVTWHqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m2800        
302336   1.0                1.0            1.0            HVTWHqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m3000        
302337   1.0                1.0            1.0            HVTWHqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m3500        
302338   1.0                1.0            1.0            HVTWHqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m4000        
302339   1.0                1.0            1.0            HVTWHqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m4500        
302340   1.0                1.0            1.0            HVTWHqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_qqqq_m5000        
302341   1.0                1.0            1.0            HVTWHlvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0500        
302342   1.0                1.0            1.0            HVTWHlvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0600        
302343   1.0                1.0            1.0            HVTWHlvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0700        
302344   1.0                1.0            1.0            HVTWHlvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0800        
302345   1.0                1.0            1.0            HVTWHlvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m0900        
302346   1.0                1.0            1.0            HVTWHlvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1000        
302347   1.0                1.0            1.0            HVTWHlvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1100        
302348   1.0                1.0            1.0            HVTWHlvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1200        
302349   1.0                1.0            1.0            HVTWHlvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1300        
302350   1.0                1.0            1.0            HVTWHlvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1400        
302351   1.0                1.0            1.0            HVTWHlvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1500        
302352   1.0                1.0            1.0            HVTWHlvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1600        
302353   1.0                1.0            1.0            HVTWHlvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1700        
302354   1.0                1.0            1.0            HVTWHlvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1800        
302355   1.0                1.0            1.0            HVTWHlvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m1900        
302356   1.0                1.0            1.0            HVTWHlvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2000        
302357   1.0                1.0            1.0            HVTWHlvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2200        
302358   1.0                1.0            1.0            HVTWHlvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2400        
302359   1.0                1.0            1.0            HVTWHlvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2600        
302360   1.0                1.0            1.0            HVTWHlvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m2800        
302361   1.0                1.0            1.0            HVTWHlvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m3000        
302362   1.0                1.0            1.0            HVTWHlvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m3500        
302363   1.0                1.0            1.0            HVTWHlvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m4000        
302364   1.0                1.0            1.0            HVTWHlvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m4500        
302365   1.0                1.0            1.0            HVTWHlvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VcWH_lvqq_m5000        
302366   1.0                1.0            1.0            HVTZHqqqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0500        
302367   1.0                1.0            1.0            HVTZHqqqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0600        
302368   1.0                1.0            1.0            HVTZHqqqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0700        
302369   1.0                1.0            1.0            HVTZHqqqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0800        
302370   1.0                1.0            1.0            HVTZHqqqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m0900        
302371   1.0                1.0            1.0            HVTZHqqqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1000        
302372   1.0                1.0            1.0            HVTZHqqqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1100        
302373   1.0                1.0            1.0            HVTZHqqqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1200        
302374   1.0                1.0            1.0            HVTZHqqqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1300        
302375   1.0                1.0            1.0            HVTZHqqqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1400        
302376   1.0                1.0            1.0            HVTZHqqqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1500        
302377   1.0                1.0            1.0            HVTZHqqqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1600        
302378   1.0                1.0            1.0            HVTZHqqqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1700        
302379   1.0                1.0            1.0            HVTZHqqqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1800        
302380   1.0                1.0            1.0            HVTZHqqqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m1900        
302381   1.0                1.0            1.0            HVTZHqqqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2000        
302382   1.0                1.0            1.0            HVTZHqqqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2200        
302383   1.0                1.0            1.0            HVTZHqqqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2400        
302384   1.0                1.0            1.0            HVTZHqqqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2600        
302385   1.0                1.0            1.0            HVTZHqqqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m2800        
302386   1.0                1.0            1.0            HVTZHqqqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m3000        
302387   1.0                1.0            1.0            HVTZHqqqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m3500        
302388   1.0                1.0            1.0            HVTZHqqqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m4000        
302389   1.0                1.0            1.0            HVTZHqqqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m4500        
302390   1.0                1.0            1.0            HVTZHqqqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_qqqq_m5000        
302391   1.0                1.0            1.0            HVTZHllqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0500        
302392   1.0                1.0            1.0            HVTZHllqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0600        
302393   1.0                1.0            1.0            HVTZHllqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0700        
302394   1.0                1.0            1.0            HVTZHllqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0800        
302395   1.0                1.0            1.0            HVTZHllqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m0900        
302396   1.0                1.0            1.0            HVTZHllqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1000        
302397   1.0                1.0            1.0            HVTZHllqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1100        
302398   1.0                1.0            1.0            HVTZHllqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1200        
302399   1.0                1.0            1.0            HVTZHllqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1300        
302400   1.0                1.0            1.0            HVTZHllqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1400        
302401   1.0                1.0            1.0            HVTZHllqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1500        
302402   1.0                1.0            1.0            HVTZHllqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1600        
302403   1.0                1.0            1.0            HVTZHllqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1700        
302404   1.0                1.0            1.0            HVTZHllqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1800        
302405   1.0                1.0            1.0            HVTZHllqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m1900        
302406   1.0                1.0            1.0            HVTZHllqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2000        
302407   1.0                1.0            1.0            HVTZHllqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2200        
302408   1.0                1.0            1.0            HVTZHllqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2400        
302409   1.0                1.0            1.0            HVTZHllqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2600        
302410   1.0                1.0            1.0            HVTZHllqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m2800        
302411   1.0                1.0            1.0            HVTZHllqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m3000        
302412   1.0                1.0            1.0            HVTZHllqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m3500        
302413   1.0                1.0            1.0            HVTZHllqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m4000        
302414   1.0                1.0            1.0            HVTZHllqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m4500        
302415   1.0                1.0            1.0            HVTZHllqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_llqq_m5000        
302416   1.0                1.0            1.0            HVTZHvvqq500             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0500        
302417   1.0                1.0            1.0            HVTZHvvqq600             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0600        
302418   1.0                1.0            1.0            HVTZHvvqq700             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0700        
302419   1.0                1.0            1.0            HVTZHvvqq800             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0800        
302420   1.0                1.0            1.0            HVTZHvvqq900             MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m0900        
302421   1.0                1.0            1.0            HVTZHvvqq1000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1000        
302422   1.0                1.0            1.0            HVTZHvvqq1100            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1100        
302423   1.0                1.0            1.0            HVTZHvvqq1200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1200        
302424   1.0                1.0            1.0            HVTZHvvqq1300            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1300        
302425   1.0                1.0            1.0            HVTZHvvqq1400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1400        
302426   1.0                1.0            1.0            HVTZHvvqq1500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1500        
302427   1.0                1.0            1.0            HVTZHvvqq1600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1600        
302428   1.0                1.0            1.0            HVTZHvvqq1700            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1700        
302429   1.0                1.0            1.0            HVTZHvvqq1800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1800        
302430   1.0                1.0            1.0            HVTZHvvqq1900            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m1900        
302431   1.0                1.0            1.0            HVTZHvvqq2000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2000        
302432   1.0                1.0            1.0            HVTZHvvqq2200            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2200        
302433   1.0                1.0            1.0            HVTZHvvqq2400            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2400        
302434   1.0                1.0            1.0            HVTZHvvqq2600            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2600        
302435   1.0                1.0            1.0            HVTZHvvqq2800            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m2800        
302436   1.0                1.0            1.0            HVTZHvvqq3000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m3000        
302437   1.0                1.0            1.0            HVTZHvvqq3500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m3500        
302438   1.0                1.0            1.0            HVTZHvvqq4000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m4000        
302439   1.0                1.0            1.0            HVTZHvvqq4500            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m4500        
302440   1.0                1.0            1.0            HVTZHvvqq5000            MadGraphPythia8EvtGen_A14NNPDF23LO_HVT_Agv1_VzZH_vvqq_m5000       

# Gravtion G -> hh -> bbtautau (lep had) - Carl Gwilliam. 
# - To be double-checked

303393   0.22213            1.0            0.028152       Ghhbbtautau500c05        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c05_M500   
303394   0.008543           1.0            0.027868       Ghhbbtautau1000c05       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c05_M1000                                 
303395   1.0                1.0            0.029493       Ghhbbtautau260c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M260  
303396   1.3199	            1.0            0.027967       Ghhbbtautau300c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M300  
303397   1.901 	            1.0            0.027167       Ghhbbtautau400c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M400  
303398   0.8924             1.0            0.0275         Ghhbbtautau500c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M500  
303399   0.4104             1.0            0.026519       Ghhbbtautau600c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M600  
303400   0.20148            1.0            0.027525       Ghhbbtautau700c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M700  
303401   0.10549            1.0            0.028584       Ghhbbtautau800c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M800  
303402   0.05835            1.0            0.027054       Ghhbbtautau900c10        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M900  
303403   0.03368            1.0            0.027192       Ghhbbtautau1000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1000 
303404   0.02023            1.0            0.027455       Ghhbbtautau1100c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1100 
303405   0.01254            1.0            0.02755        Ghhbbtautau1200c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1200 
303406   0.007979           1.0            0.027574       Ghhbbtautau1300c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1300 
303407   0.005201           1.0            0.028076       Ghhbbtautau1400c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1400 
303408   0.003450           1.0            0.028069       Ghhbbtautau1500c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1500 
303409   0.002336           1.0            0.028553       Ghhbbtautau1600c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1600 
303410   0.001116           1.0            0.028521       Ghhbbtautau1800c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M1800 
303411   5.559e-04          1.0            0.027087       Ghhbbtautau2000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2000 
303412   2.486e-04          1.0            0.02652        Ghhbbtautau2250c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2250 
303413   1.158e-04          1.0            0.028121       Ghhbbtautau2500c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2500 
303414   5.585e-05          1.0            0.027528       Ghhbbtautau2750c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M2750 
303415   2.772e-05          1.0            0.027782       Ghhbbtautau3000c10       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c10_M3000 
303416   1.0                1.0            0.025869       Ghhbbtautau260c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M260  
303417   9.997	            1.0            0.029152       Ghhbbtautau300c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M300  
303418   8.560	            1.0            0.026647       Ghhbbtautau400c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M400  
303419   3.755	            1.0            0.027982       Ghhbbtautau500c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M500  
303420   1.657	            1.0            0.027172       Ghhbbtautau600c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M600  
303421   0.7899	            1.0            0.026786       Ghhbbtautau700c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M700  
303422   0.4043	            1.0            0.027849       Ghhbbtautau800c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M800  
303423   0.2193	            1.0            0.027981       Ghhbbtautau900c20        MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M900  
303424   0.1251	            1.0            0.027296       Ghhbbtautau1000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1000 
303425   0.0741             1.0            0.029089       Ghhbbtautau1100c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1100 
303426   0.04548            1.0            0.026955       Ghhbbtautau1200c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1200 
303427   0.02872            1.0            0.028016       Ghhbbtautau1300c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1300 
303428   0.01855            1.0            0.028131       Ghhbbtautau1400c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1400 
303429   0.01227            1.0            0.026739       Ghhbbtautau1500c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1500 
303430   0.008254           1.0            0.026575       Ghhbbtautau1600c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1600 
303431   0.003913           1.0            0.027871       Ghhbbtautau1800c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M1800 
303432   0.001951           1.0            0.027175       Ghhbbtautau2000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2000 
303433   0.8703e-03         1.0            0.026721       Ghhbbtautau2250c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2250 
303434   0.4070e-03         1.0            0.028386       Ghhbbtautau2500c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2500 
303435   0.1984e-03         1.0            0.027275       Ghhbbtautau2750c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M2750 
303436   0.1001e-03         1.0            0.026301       Ghhbbtautau3000c20       MGPy8EG_A14NNPDF23LO_RS_G_hh_bbtt_lh_c20_M3000 

# Non-resonant hh -> bbtautau (lep had) - Carl Gwilliam
342622   0.0050032	    1.0           0.2070          hhttbb		   aMcAtNloHerwigppEG_UEEE5_CTEQ6L1_CT10ME_hh_ttbb_lh

# Gravtion G -> hh -> bbtautau (had had)  - K.Grimm Taken from AMI (converted to pb)
#Dataset       PicoBarns     K-factor   FilterEfficiency  Process
#
303349         2.22E-01      1.0       0.024536        RS_G_hh_bbtt_hh_c05_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c05_M500
303350         8.54E-03      1.0       0.025907        RS_G_hh_bbtt_hh_c05_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c05_M1000
303351         2.72E-01      1.0       0.025416        RS_G_hh_bbtt_hh_c10_M260        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M260
303352         1.32          1.0       0.026731        RS_G_hh_bbtt_hh_c10_M300        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M300
303353         1.91          1.0       0.027195        RS_G_hh_bbtt_hh_c10_M400        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M400
303354         8.90E-01      1.0       0.025802        RS_G_hh_bbtt_hh_c10_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M500
303355         4.10E-01      1.0       0.025583        RS_G_hh_bbtt_hh_c10_M600        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M600
303356         2.01E-01      1.0       0.026132        RS_G_hh_bbtt_hh_c10_M700        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M700
303357         1.05E-01      1.0       0.025095        RS_G_hh_bbtt_hh_c10_M800        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M800
303358         5.80E-02      1.0       0.026149        RS_G_hh_bbtt_hh_c10_M900        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M900
303359         3.40E-02      1.0       0.026197        RS_G_hh_bbtt_hh_c10_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1000
303360         2.00E-02      1.0       0.026587        RS_G_hh_bbtt_hh_c10_M1100       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1100
303361         1.25E-02      1.0       0.02642         RS_G_hh_bbtt_hh_c10_M1200       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1200
303362         7.98E-03      1.0       0.026718        RS_G_hh_bbtt_hh_c10_M1300       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1300
303363         5.20E-03      1.0       0.024709        RS_G_hh_bbtt_hh_c10_M1400       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1400
303364         3.40E-03      1.0       0.024352        RS_G_hh_bbtt_hh_c10_M1500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1500
303365         2.33E-03      1.0       0.026046        RS_G_hh_bbtt_hh_c10_M1600       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1600
303366         1.12E-03      1.0       0.025247        RS_G_hh_bbtt_hh_c10_M1800       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M1800
303367         5.56E-04      1.0       0.026911        RS_G_hh_bbtt_hh_c10_M2000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2000
303368         2.49E-04      1.0       0.025764        RS_G_hh_bbtt_hh_c10_M2250       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2250
303369         1.16E-04      1.0       0.024135        RS_G_hh_bbtt_hh_c10_M2500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2500
303370         5.59E-05      1.0       0.02615         RS_G_hh_bbtt_hh_c10_M2750       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M2750
303371         2.77E-05      1.0       0.026332        RS_G_hh_bbtt_hh_c10_M3000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c10_M3000
303372         8.71          1.0       0.026332        RS_G_hh_bbtt_hh_c20_M260        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M260
303373         10.0          1.0       0.026547        RS_G_hh_bbtt_hh_c20_M300        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M300
303374         8.56          1.0       0.023803        RS_G_hh_bbtt_hh_c20_M400        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M400
303375         3.75          1.0       0.024758        RS_G_hh_bbtt_hh_c20_M500        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M500
303376         1.66          1.0       0.027134        RS_G_hh_bbtt_hh_c20_M600        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M600
303377         7.90E-01      1.0       0.025497        RS_G_hh_bbtt_hh_c20_M700        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M700
303378         4.04E-01      1.0       0.026393        RS_G_hh_bbtt_hh_c20_M800        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M800
303379         2.19E-01      1.0       0.025304        RS_G_hh_bbtt_hh_c20_M900        MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M900
303380         1.25E-01      1.0       0.02599         RS_G_hh_bbtt_hh_c20_M1000       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1000
303381         7.42E-02      1.0       0.024667        RS_G_hh_bbtt_hh_c20_M1100       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1100
303382         4.55E-02      1.0       0.024564        RS_G_hh_bbtt_hh_c20_M1200       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1200
303383         2.87E-02      1.0       0.025796        RS_G_hh_bbtt_hh_c20_M1300       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1300
303384         1.86E-02      1.0       0.026419        RS_G_hh_bbtt_hh_c20_M1400       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1400
303385         1.23E-02      1.0       0.026182        RS_G_hh_bbtt_hh_c20_M1500       MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbtt_hh_c20_M1500

# Gravtion G -> hh -> bbbb - F. Müller, 09.03.16, taken from AMI (converted to pb)
#Dataset       PicoBarns     K-factor   FilterEfficiency  Process
301490         0.89149       1.0        1.0            RS_G_hh_bbbb_c10_M500           MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M500
301495         0.033696      1.0        1.0            RS_G_hh_bbbb_c10_M1000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M1000
301500         0.003453      1.0        1.0            RS_G_hh_bbbb_c10_M1500          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M1500
301503         0.00055923    1.0        1.0            RS_G_hh_bbbb_c10_M2000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M2000
301505         0.00011584    1.0        1.0            RS_G_hh_bbbb_c10_M2500          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M2500
301507         0.000027746   1.0        1.0            RS_G_hh_bbbb_c10_M3000          MadGraphPythia8EvtGen_A14NNPDF23LO_RS_G_hh_bbbb_c10_M3000

